Splitting algorithms and circuit analysis

The splitting algorithms of monotone operator theory find zeros of sums of relations. This corresponds to solving series or parallel one-port electrical circuits, or the negative feedback interconnection of two subsystems. One-port circuits with series and parallel interconnections, or block diagrams with multiple forward and return paths, give rise to current-voltage relations consisting of nested sums and inverses. In this extended abstract, we present new splitting algorithms specially suited to these structures, for interconnections of monotone and anti-monotone relations.

==> data/vdp_0.0002_reduced.csv <==
t,v
0.010055108,0.017406798
0.022623992,0.043169238
0.035192876,0.069053614
0.047761761,0.095055174
0.060330645,0.121169059
0.072899529,0.147390306
0.085468414,0.173713847
0.098037298,0.200134512
0.110606183,0.226647032
0.123175067,0.253246039
0.135743951,0.279926068
0.148312836,0.30668156
0.16088172,0.333506862
0.173450605,0.360396231
0.186019489,0.387343836
0.198588373,0.414343759
0.211157258,0.441389997
0.223726142,0.468476467
0.236295027,0.495597004
0.248863911,0.522745369
0.261432795,0.549915246
0.27400168,0.577100249
0.286570564,0.604293921
0.299139449,0.63148974
0.311708333,0.65868112
0.324277217,0.685861413
0.336846102,0.713023913
0.349414986,0.740161859
0.36198387,0.767268439
0.374552755,0.79433679
0.387121639,0.821360003
0.399690524,0.848331126
0.412259408,0.875243167
0.424828292,0.902089098
0.437397177,0.928861855
0.449966061,0.955554345
0.462534946,0.982159448
0.47510383,1.00867002
0.487672714,1.035078894
0.500241599,1.061378888
0.512810483,1.087562806
0.525379368,1.11362344
0.537948252,1.139553574
0.550517136,1.165345992
0.563086021,1.190993472
0.575654905,1.2164888
0.58822379,1.241824764
0.600792674,1.266994164
0.613361558,1.291989813
0.625930443,1.316804539
0.638499327,1.341431193
0.651068211,1.365862647
0.663637096,1.390091799
0.67620598,1.414111579
0.688774865,1.43791495
0.701343749,1.461494911
0.713912633,1.484844503
0.726481518,1.507956809
0.739050402,1.530824958
0.751619287,1.553442133
0.764188171,1.575801566
0.776757055,1.597896547
0.78932594,1.619720428
0.801894824,1.641266621
0.814463709,1.662528605
0.827032593,1.68349993
0.839601477,1.704174215
0.852170362,1.724545158
0.864739246,1.744606532
0.877308131,1.764352193
0.889877015,1.783776081
0.902445899,1.802872221
0.915014784,1.821634731
0.927583668,1.840057819
0.940152552,1.85813579
0.952721437,1.875863043
0.965290321,1.893234083
0.977859206,1.910243513
0.99042809,1.926886044
1.002996974,1.943156494
1.015565859,1.959049791
1.028134743,1.974560975
1.040703628,1.989685202
1.053272512,2.004417744
1.065841396,2.018753992
1.078410281,2.032689457
1.090979165,2.046219773
1.10354805,2.0593407
1.116116934,2.072048125
1.128685818,2.08433806
1.141254703,2.096206651
1.153823587,2.107650173
1.166392472,2.118665034
1.178961356,2.12924778
1.19153024,2.139395088
1.204099125,2.149103776
1.216668009,2.158370799
1.229236893,2.167193253
1.241805778,2.175568374
1.254374662,2.183493539
1.266943547,2.190966269
1.279512431,2.197984229
1.292081315,2.204545227
1.3046502,2.210647217
1.317219084,2.2162883
1.329787969,2.221466722
1.342356853,2.226180876
1.354925737,2.230429302
1.367494622,2.23421069
1.380063506,2.237523876
1.392632391,2.240367843
1.405201275,2.242741726
1.417770159,2.244644805
1.430339044,2.24607651
1.442907928,2.247036419
1.455476813,2.247524258
1.468045697,2.247539902
1.480614581,2.247083371
1.493183466,2.246154836
1.50575235,2.244754611
1.518321234,2.242883159
1.530890119,2.240541087
1.543459003,2.23772915
1.556027888,2.234448244
1.568596772,2.230699411
1.581165656,2.226483834
1.593734541,2.221802841
1.606303425,2.216657898
1.61887231,2.211050613
1.631441194,2.204982732
1.644010078,2.19845614
1.656578963,2.191472856
1.669147847,2.184035039
1.681716732,2.176144979
1.694285616,2.167805099
1.7068545,2.159017955
1.719423385,2.149786233
1.731992269,2.140112745
1.744561154,2.130000434
1.757130038,2.119452366
1.769698922,2.108471732
1.782267807,2.097061844
1.794836691,2.085226135
1.807405575,2.072968158
1.81997446,2.060291582
1.832543344,2.047200192
1.845112229,2.033697884
1.857681113,2.019788668
1.870249997,2.005476664
1.882818882,1.990766096
1.895387766,1.975661297
1.907956651,1.960166701
1.920525535,1.944286847
1.933094419,1.928026369
1.945663304,1.911390002
1.958232188,1.894382573
1.970801073,1.877009004
1.983369957,1.859274308
1.995938841,1.841183586
2.008507726,1.822742025
2.02107661,1.803954896
2.033645495,1.784827553
2.046214379,1.765365428
2.058783263,1.745574032
2.071352148,1.725458951
2.083921032,1.705025841
2.096489916,1.684280432
2.109058801,1.663228519
2.121627685,1.641875964
2.13419657,1.620228693
2.146765454,1.598292692
2.159334338,1.576074004
2.171903223,1.553578731
2.184472107,1.530813028
2.197040992,1.507783099
2.209609876,1.4844952
2.22217876,1.460955633
2.234747645,1.437170742
2.247316529,1.413146915
2.259885414,1.388890579
2.272454298,1.364408196
2.285023182,1.339706266
2.297592067,1.314791318
2.310160951,1.289669914
2.322729836,1.264348639
2.33529872,1.238834107
2.347867604,1.213132953
2.360436489,1.187251833
2.373005373,1.161197419
2.385574257,1.134976402
2.398143142,1.108595483
2.410712026,1.082061375
2.423280911,1.0553808
2.435849795,1.028560488
2.448418679,1.001607168
2.460987564,0.974527577
2.473556448,0.947328446
2.486125333,0.920016507
2.498694217,0.892598484
2.511263101,0.865081098
2.523831986,0.837471055
2.53640087,0.809775054
2.548969755,0.781999778
2.561538639,0.754151894
2.574107523,0.726238052
2.586676408,0.698264881
2.599245292,0.670238987
2.611814176,0.642166954
2.624383061,0.614055336
2.636951945,0.585910662
2.64952083,0.557739428
2.662089714,0.529548099
2.674658598,0.501343104
2.687227483,0.473130836
2.699796367,0.444917651
2.712365252,0.416709863
2.724934136,0.388513744
2.73750302,0.360335523
2.750071905,0.332181382
2.762640789,0.304057455
2.775209674,0.275969827
2.787778558,0.247924533
2.800347442,0.219927551
2.812916327,0.19198481
2.825485211,0.164102177
2.838054096,0.136285463
2.85062298,0.108540422
2.863191864,0.080872741
2.875760749,0.053288049
2.888329633,0.025791907
2.900898517,-0.001610187
2.913467402,-0.028912804
2.926036286,-0.056110585
2.938605171,-0.083198239
2.951174055,-0.11017055
2.963742939,-0.137022372
2.976311824,-0.163748635
2.988880708,-0.190344345
3.001449593,-0.216804585
3.014018477,-0.243124515
3.026587361,-0.269299376
3.039156246,-0.29532449
3.05172513,-0.321195259
3.064294015,-0.346907169
3.076862899,-0.37245579
3.089431783,-0.397836777
3.102000668,-0.423045871
3.114569552,-0.448078899
3.127138437,-0.472931777
3.139707321,-0.497600509
3.152276205,-0.522081189
3.16484509,-0.54637
3.177413974,-0.570463219
3.189982858,-0.594357212
3.202551743,-0.618048438
3.215120627,-0.641533449
3.227689512,-0.664808892
3.240258396,-0.687871508
3.25282728,-0.71071813
3.265396165,-0.73334569
3.277965049,-0.755751214
3.290533934,-0.777931823
3.303102818,-0.799884737
3.315671702,-0.82160727
3.328240587,-0.843096836
3.340809471,-0.864350944
3.353378356,-0.885367202
3.36594724,-0.906143316
3.378516124,-0.92667709
3.391085009,-0.946966424
3.403653893,-0.967009319
3.416222778,-0.986803873
3.428791662,-1.006348283
3.441360546,-1.025640842
3.453929431,-1.044679942
3.466498315,-1.063464074
3.479067199,-1.081991824
3.491636084,-1.100261875
3.504204968,-1.118273008
3.516773853,-1.136024097
3.529342737,-1.153514114
3.541911621,-1.170742122
3.554480506,-1.187707281
3.56704939,-1.20440884
3.579618275,-1.220846143
3.592187159,-1.237018622
3.604756043,-1.252925801
3.617324928,-1.268567289
3.629893812,-1.283942786
3.642462697,-1.299052076
3.655031581,-1.31389503
3.667600465,-1.328471601
3.68016935,-1.342781824
3.692738234,-1.356825817
3.705307119,-1.370603777
3.717876003,-1.38411598
3.730444887,-1.397362779
3.743013772,-1.410344603
3.755582656,-1.423061955
3.76815154,-1.435515413
3.780720425,-1.447705624
3.793289309,-1.459633307
3.805858194,-1.471299251
3.818427078,-1.48270431
3.830995962,-1.493849404
3.843564847,-1.50473552
3.856133731,-1.515363705
3.868702616,-1.525735068
3.8812715,-1.535850778
3.893840384,-1.545712061
3.906409269,-1.555320201
3.918978153,-1.564676534
3.931547038,-1.573782451
3.944115922,-1.582639391
3.956684806,-1.591248845
3.969253691,-1.599612349
3.981822575,-1.607731486
3.99439146,-1.61560788
4.006960344,-1.623243198
4.019529228,-1.630639146
4.032098113,-1.637797466
4.044666997,-1.644719936
4.057235881,-1.651408367
4.069804766,-1.657864602
4.08237365,-1.66409051
4.094942535,-1.670087989
4.107511419,-1.675858959
4.120080303,-1.681405365
4.132649188,-1.686729169
4.145218072,-1.691832354
4.157786957,-1.696716914
4.170355841,-1.701384861
4.182924725,-1.705838215
4.19549361,-1.710079005
4.208062494,-1.714109266
4.220631379,-1.71793104
4.233200263,-1.721546367
4.245769147,-1.72495729
4.258338032,-1.728165847
4.270906916,-1.731174073
4.283475801,-1.733983995
4.296044685,-1.736597632
4.308613569,-1.739016991
4.321182454,-1.741244065
4.333751338,-1.743280832
4.346320222,-1.745129253
4.358889107,-1.746791268
4.371457991,-1.748268796
4.384026876,-1.749563733
4.39659576,-1.750677947
4.409164644,-1.75161328
4.421733529,-1.752371544
4.434302413,-1.752954519
4.446871298,-1.753363953
4.459440182,-1.753601558
4.472009066,-1.753669008
4.484577951,-1.75356794
4.497146835,-1.75329995
4.50971572,-1.752866592
4.522284604,-1.752269377
4.534853488,-1.751509772
4.547422373,-1.750589194
4.559991257,-1.749509017
4.572560142,-1.748270562
4.585129026,-1.746875102
4.59769791,-1.745323856
4.610266795,-1.743617992
4.622835679,-1.741758623
4.635404563,-1.739746807
4.647973448,-1.737583547
4.660542332,-1.735269787
4.673111217,-1.732806415
4.685680101,-1.730194259
4.698248985,-1.727434089
4.71081787,-1.724526614
4.723386754,-1.721472482
4.735955639,-1.71827228
4.748524523,-1.714926534
4.761093407,-1.711435708
4.773662292,-1.707800203
4.786231176,-1.704020358
4.798800061,-1.700096449
4.811368945,-1.69602869
4.823937829,-1.69181723
4.836506714,-1.687462157
4.849075598,-1.682963496
4.861644483,-1.67832121
4.874213367,-1.6735352
4.886782251,-1.668605303
4.899351136,-1.663531297
4.91192002,-1.658312899
4.924488904,-1.652949764
4.937057789,-1.647441489
4.949626673,-1.641787611
4.962195558,-1.635987611
4.974764442,-1.630040909
4.987333326,-1.623946872
4.999902211,-1.617704811
5.012471095,-1.611313982
5.02503998,-1.604773589
5.037608864,-1.598082783
5.050177748,-1.591240665
5.062746633,-1.584246287
5.075315517,-1.577098654
5.087884402,-1.569796724
5.100453286,-1.56233941
5.11302217,-1.554725583
5.125591055,-1.546954072
5.138159939,-1.539023667
5.150728824,-1.530933119
5.163297708,-1.522681145
5.175866592,-1.514266426
5.188435477,-1.505687613
5.201004361,-1.496943326
5.213573245,-1.488032157
5.22614213,-1.478952672
5.238711014,-1.469703415
5.251279899,-1.460282908
5.263848783,-1.450689652
5.276417667,-1.440922134
5.288986552,-1.430978825
5.301555436,-1.420858185
5.314124321,-1.410558664
5.326693205,-1.400078705
5.339262089,-1.389416746
5.351830974,-1.378571224
5.364399858,-1.367540576
5.376968743,-1.356323241
5.389537627,-1.344917665
5.402106511,-1.333322303
5.414675396,-1.321535618
5.42724428,-1.30955609
5.439813165,-1.297382214
5.452382049,-1.285012503
5.464950933,-1.272445494
5.477519818,-1.259679746
5.490088702,-1.246713845
5.502657586,-1.233546411
5.515226471,-1.22017609
5.527795355,-1.206601569
5.54036424,-1.19282157
5.552933124,-1.178834856
5.565502008,-1.164640234
5.578070893,-1.150236556
5.590639777,-1.135622724
5.603208662,-1.120797689
5.615777546,-1.105760458
5.62834643,-1.090510094
5.640915315,-1.075045718
5.653484199,-1.059366515
5.666053084,-1.043471731
5.678621968,-1.02736068
5.691190852,-1.011032746
5.703759737,-0.994487383
5.716328621,-0.97772412
5.728897506,-0.96074256
5.74146639,-0.943542387
5.754035274,-0.926123364
5.766604159,-0.908485338
5.779173043,-0.890628239
5.791741927,-0.872552087
5.804310812,-0.854256988
5.816879696,-0.835743141
5.829448581,-0.817010839
5.842017465,-0.798060466
5.854586349,-0.778892508
5.867155234,-0.759507544
5.879724118,-0.739906257
5.892293003,-0.720089431
5.904861887,-0.700057951
5.917430771,-0.679812809
5.929999656,-0.659355103
5.94256854,-0.638686037
5.955137425,-0.617806925
5.967706309,-0.596719191
5.980275193,-0.575424369
5.992844078,-0.553924105
6.005412962,-0.532220159
6.017981847,-0.510314403
6.030550731,-0.488208826
6.043119615,-0.465905531
6.0556885,-0.443406736
6.068257384,-0.420714777
6.080826268,-0.397832106
6.093395153,-0.374761293
6.105964037,-0.351505024
6.118532922,-0.328066105
6.131101806,-0.304447458
6.14367069,-0.280652125
6.156239575,-0.256683262
6.168808459,-0.232544146
6.181377344,-0.208238171
6.193946228,-0.183768847
6.206515112,-0.159139802
6.219083997,-0.134354778
6.231652881,-0.109417636
6.244221766,-0.084332348
6.25679065,-0.059103003
6.269359534,-0.033733803
6.281928419,-0.00822906
6.291983526,0.017406798
6.304552411,0.043169238
6.317121295,0.069053614
6.329690179,0.095055174
6.342259064,0.121169059
6.354827948,0.147390306
6.367396833,0.173713847
6.379965717,0.200134512
6.392534601,0.226647032
6.405103486,0.253246039
6.41767237,0.279926068
6.430241255,0.30668156
6.442810139,0.333506862
6.455379023,0.360396231
6.467947908,0.387343836
6.480516792,0.414343759
6.493085677,0.441389997
6.505654561,0.468476467
6.518223445,0.495597004
6.53079233,0.522745369
6.543361214,0.549915246
6.555930098,0.577100249
6.568498983,0.604293921
6.581067867,0.63148974
6.593636752,0.65868112
6.606205636,0.685861413
6.61877452,0.713023913
6.631343405,0.740161859
6.643912289,0.767268439
6.656481174,0.79433679
6.669050058,0.821360003
6.681618942,0.848331126
6.694187827,0.875243167
6.706756711,0.902089098
6.719325596,0.928861855
6.73189448,0.955554345
6.744463364,0.982159448
6.757032249,1.00867002
6.769601133,1.035078894
6.782170018,1.061378888
6.794738902,1.087562806
6.807307786,1.11362344
6.819876671,1.139553574
6.832445555,1.165345992
6.845014439,1.190993472
6.857583324,1.2164888
6.870152208,1.241824764
6.882721093,1.266994164
6.895289977,1.291989813
6.907858861,1.316804539
6.920427746,1.341431193
6.93299663,1.365862647
6.945565515,1.390091799
6.958134399,1.414111579
6.970703283,1.43791495
6.983272168,1.461494911
6.995841052,1.484844503
7.008409937,1.507956809
7.020978821,1.530824958
7.033547705,1.553442133
7.04611659,1.575801566
7.058685474,1.597896547
7.071254359,1.619720428
7.083823243,1.641266621
7.096392127,1.662528605
7.108961012,1.68349993
7.121529896,1.704174215
7.13409878,1.724545158
7.146667665,1.744606532
7.159236549,1.764352193
7.171805434,1.783776081
7.184374318,1.802872221
7.196943202,1.821634731
7.209512087,1.840057819
7.222080971,1.85813579
7.234649856,1.875863043
7.24721874,1.893234083
7.259787624,1.910243513
7.272356509,1.926886044
7.284925393,1.943156494
7.297494278,1.959049791
7.310063162,1.974560975
7.322632046,1.989685202
7.335200931,2.004417744
7.347769815,2.018753992
7.3603387,2.032689457
7.372907584,2.046219773
7.385476468,2.0593407
7.398045353,2.072048125
7.410614237,2.08433806
7.423183121,2.096206651
7.435752006,2.107650173
7.44832089,2.118665034
7.460889775,2.12924778
7.473458659,2.139395088
7.486027543,2.149103776
7.498596428,2.158370799
7.511165312,2.167193253
7.523734197,2.175568374
7.536303081,2.183493539
7.548871965,2.190966269
7.56144085,2.197984229
7.574009734,2.204545227
7.586578619,2.210647217
7.599147503,2.2162883
7.611716387,2.221466722
7.624285272,2.226180876
7.636854156,2.230429302
7.649423041,2.23421069
7.661991925,2.237523876
7.674560809,2.240367843
7.687129694,2.242741726
7.699698578,2.244644805
7.712267462,2.24607651
7.724836347,2.247036419
7.737405231,2.247524258
7.749974116,2.247539902
7.762543,2.247083371
7.775111884,2.246154836
7.787680769,2.244754611
7.800249653,2.242883159
7.812818538,2.240541087
7.825387422,2.23772915
7.837956306,2.234448244
7.850525191,2.230699411
7.863094075,2.226483834
7.87566296,2.221802841
7.888231844,2.216657898
7.900800728,2.211050613
7.913369613,2.204982732
7.925938497,2.19845614
7.938507382,2.191472856
7.951076266,2.184035039
7.96364515,2.176144979
7.976214035,2.167805099
7.988782919,2.159017955
8.001351803,2.149786233
8.013920688,2.140112745
8.026489572,2.130000434
8.039058457,2.119452366
8.051627341,2.108471732
8.064196225,2.097061844
8.07676511,2.085226135
8.089333994,2.072968158
8.101902879,2.060291582
8.114471763,2.047200192
8.127040647,2.033697884
8.139609532,2.019788668
8.152178416,2.005476664
8.164747301,1.990766096
8.177316185,1.975661297
8.189885069,1.960166701
8.202453954,1.944286847
8.215022838,1.928026369
8.227591723,1.911390002
8.240160607,1.894382573
8.252729491,1.877009004
8.265298376,1.859274308
8.27786726,1.841183586
8.290436144,1.822742025
8.303005029,1.803954896
8.315573913,1.784827553
8.328142798,1.765365428
8.340711682,1.745574032
8.353280566,1.725458951
8.365849451,1.705025841
8.378418335,1.684280432
8.39098722,1.663228519
8.403556104,1.641875964
8.416124988,1.620228693
8.428693873,1.598292692
8.441262757,1.576074004
8.453831642,1.553578731
8.466400526,1.530813028
8.47896941,1.507783099
8.491538295,1.4844952
8.504107179,1.460955633
8.516676064,1.437170742
8.529244948,1.413146915
8.541813832,1.388890579
8.554382717,1.364408196
8.566951601,1.339706266
8.579520485,1.314791318
8.59208937,1.289669914
8.604658254,1.264348639
8.617227139,1.238834107
8.629796023,1.213132953
8.642364907,1.187251833
8.654933792,1.161197419
8.667502676,1.134976402
8.680071561,1.108595483
8.692640445,1.082061375
8.705209329,1.0553808
8.717778214,1.028560488
8.730347098,1.001607168
8.742915983,0.974527577
8.755484867,0.947328446
8.768053751,0.920016507
8.780622636,0.892598484
8.79319152,0.865081098
8.805760405,0.837471055
8.818329289,0.809775054
8.830898173,0.781999778
8.843467058,0.754151894
8.856035942,0.726238052
8.868604826,0.698264881
8.881173711,0.670238987
8.893742595,0.642166954
8.90631148,0.614055336
8.918880364,0.585910662
8.931449248,0.557739428
8.944018133,0.529548099
8.956587017,0.501343104
8.969155902,0.473130836
8.981724786,0.444917651
8.99429367,0.416709863
9.006862555,0.388513744
9.019431439,0.360335523
9.032000324,0.332181382
9.044569208,0.304057455
9.057138092,0.275969827
9.069706977,0.247924533
9.082275861,0.219927551
9.094844745,0.19198481
9.10741363,0.164102177
9.119982514,0.136285463
9.132551399,0.108540422
9.145120283,0.080872741
9.157689167,0.053288049
9.170258052,0.025791907
9.182826936,-0.001610187
9.195395821,-0.028912804
9.207964705,-0.056110585
9.220533589,-0.083198239
9.233102474,-0.11017055
9.245671358,-0.137022372
9.258240243,-0.163748635
9.270809127,-0.190344345
9.283378011,-0.216804585
9.295946896,-0.243124515
9.30851578,-0.269299376
9.321084665,-0.29532449
9.333653549,-0.321195259
9.346222433,-0.346907169
9.358791318,-0.37245579
9.371360202,-0.397836777
9.383929086,-0.423045871
9.396497971,-0.448078899
9.409066855,-0.472931777
9.42163574,-0.497600509
9.434204624,-0.522081189
9.446773508,-0.54637
9.459342393,-0.570463219
9.471911277,-0.594357212
9.484480162,-0.618048438
9.497049046,-0.641533449
9.50961793,-0.664808892
9.522186815,-0.687871508
9.534755699,-0.71071813
9.547324584,-0.73334569
9.559893468,-0.755751214
9.572462352,-0.777931823
9.585031237,-0.799884737
9.597600121,-0.82160727
9.610169006,-0.843096836
9.62273789,-0.864350944
9.635306774,-0.885367202
9.647875659,-0.906143316
9.660444543,-0.92667709
9.673013427,-0.946966424
9.685582312,-0.967009319
9.698151196,-0.986803873
9.710720081,-1.006348283
9.723288965,-1.025640842
9.735857849,-1.044679942
9.748426734,-1.063464074
9.760995618,-1.081991824
9.773564503,-1.100261875
9.786133387,-1.118273008
9.798702271,-1.136024097
9.811271156,-1.153514114
9.82384004,-1.170742122
9.836408925,-1.187707281
9.848977809,-1.20440884
9.861546693,-1.220846143
9.874115578,-1.237018622
9.886684462,-1.252925801
9.899253347,-1.268567289
9.911822231,-1.283942786
9.924391115,-1.299052076
9.93696,-1.31389503
9.949528884,-1.328471601
9.962097768,-1.342781824
9.974666653,-1.356825817
9.987235537,-1.370603777
9.999804422,-1.38411598
10.01237331,-1.397362779
10.02494219,-1.410344603
10.03751107,-1.423061955
10.05007996,-1.435515413
10.06264884,-1.447705624
10.07521773,-1.459633307
10.08778661,-1.471299251
10.1003555,-1.48270431
10.11292438,-1.493849404
10.12549327,-1.50473552
10.13806215,-1.515363705
10.15063103,-1.525735068
10.16319992,-1.535850778
10.1757688,-1.545712061
10.18833769,-1.555320201
10.20090657,-1.564676534
10.21347546,-1.573782451
10.22604434,-1.582639391
10.23861323,-1.591248845
10.25118211,-1.599612349
10.26375099,-1.607731486
10.27631988,-1.61560788
10.28888876,-1.623243198
10.30145765,-1.630639146
10.31402653,-1.637797466
10.32659542,-1.644719936
10.3391643,-1.651408367
10.35173318,-1.657864602
10.36430207,-1.66409051
10.37687095,-1.670087989
10.38943984,-1.675858959
10.40200872,-1.681405365
10.41457761,-1.686729169
10.42714649,-1.691832354
10.43971538,-1.696716914
10.45228426,-1.701384861
10.46485314,-1.705838215
10.47742203,-1.710079005
10.48999091,-1.714109266
10.5025598,-1.71793104
10.51512868,-1.721546367
10.52769757,-1.72495729
10.54026645,-1.728165847
10.55283533,-1.731174073
10.56540422,-1.733983995
10.5779731,-1.736597632
10.59054199,-1.739016991
10.60311087,-1.741244065
10.61567976,-1.743280832
10.62824864,-1.745129253
10.64081753,-1.746791268
10.65338641,-1.748268796
10.66595529,-1.749563733
10.67852418,-1.750677947
10.69109306,-1.75161328
10.70366195,-1.752371544
10.71623083,-1.752954519
10.72879972,-1.753363953
10.7413686,-1.753601558
10.75393749,-1.753669008
10.76650637,-1.75356794
10.77907525,-1.75329995
10.79164414,-1.752866592
10.80421302,-1.752269377
10.81678191,-1.751509772
10.82935079,-1.750589194
10.84191968,-1.749509017
10.85448856,-1.748270562
10.86705744,-1.746875102
10.87962633,-1.745323856
10.89219521,-1.743617992
10.9047641,-1.741758623
10.91733298,-1.739746807
10.92990187,-1.737583547
10.94247075,-1.735269787
10.95503964,-1.732806415
10.96760852,-1.730194259
10.9801774,-1.727434089
10.99274629,-1.724526614
11.00531517,-1.721472482
11.01788406,-1.71827228
11.03045294,-1.714926534
11.04302183,-1.711435708
11.05559071,-1.707800203
11.06815959,-1.704020358
11.08072848,-1.700096449
11.09329736,-1.69602869
11.10586625,-1.69181723
11.11843513,-1.687462157
11.13100402,-1.682963496
11.1435729,-1.67832121
11.15614179,-1.6735352
11.16871067,-1.668605303
11.18127955,-1.663531297
11.19384844,-1.658312899
11.20641732,-1.652949764
11.21898621,-1.647441489
11.23155509,-1.641787611
11.24412398,-1.635987611
11.25669286,-1.630040909
11.26926175,-1.623946872
11.28183063,-1.617704811
11.29439951,-1.611313982
11.3069684,-1.604773589
11.31953728,-1.598082783
11.33210617,-1.591240665
11.34467505,-1.584246287
11.35724394,-1.577098654
11.36981282,-1.569796724
11.3823817,-1.56233941
11.39495059,-1.554725583
11.40751947,-1.546954072
11.42008836,-1.539023667
11.43265724,-1.530933119
11.44522613,-1.522681145
11.45779501,-1.514266426
11.4703639,-1.505687613
11.48293278,-1.496943326
11.49550166,-1.488032157
11.50807055,-1.478952672
11.52063943,-1.469703415
11.53320832,-1.460282908
11.5457772,-1.450689652
11.55834609,-1.440922134
11.57091497,-1.430978825
11.58348385,-1.420858185
11.59605274,-1.410558664
11.60862162,-1.400078705
11.62119051,-1.389416746
11.63375939,-1.378571224
11.64632828,-1.367540576
11.65889716,-1.356323241
11.67146605,-1.344917665
11.68403493,-1.333322303
11.69660381,-1.321535618
11.7091727,-1.30955609
11.72174158,-1.297382214
11.73431047,-1.285012503
11.74687935,-1.272445494
11.75944824,-1.259679746
11.77201712,-1.246713845
11.78458601,-1.233546411
11.79715489,-1.22017609
11.80972377,-1.206601569
11.82229266,-1.19282157
11.83486154,-1.178834856
11.84743043,-1.164640234
11.85999931,-1.150236556
11.8725682,-1.135622724
11.88513708,-1.120797689
11.89770596,-1.105760458
11.91027485,-1.090510094
11.92284373,-1.075045718
11.93541262,-1.059366515
11.9479815,-1.043471731
11.96055039,-1.02736068
11.97311927,-1.011032746
11.98568816,-0.994487383
11.99825704,-0.97772412
12.01082592,-0.96074256
12.02339481,-0.943542387
12.03596369,-0.926123364
12.04853258,-0.908485338
12.06110146,-0.890628239
12.07367035,-0.872552087
12.08623923,-0.854256988
12.09880812,-0.835743141
12.111377,-0.817010839
12.12394588,-0.798060466
12.13651477,-0.778892508
12.14908365,-0.759507544
12.16165254,-0.739906257
12.17422142,-0.720089431
12.18679031,-0.700057951
12.19935919,-0.679812809
12.21192807,-0.659355103
12.22449696,-0.638686037
12.23706584,-0.617806925
12.24963473,-0.596719191
12.26220361,-0.575424369
12.2747725,-0.553924105
12.28734138,-0.532220159
12.29991027,-0.510314403
12.31247915,-0.488208826
12.32504803,-0.465905531
12.33761692,-0.443406736
12.3501858,-0.420714777
12.36275469,-0.397832106
12.37532357,-0.374761293
12.38789246,-0.351505024
12.40046134,-0.328066105
12.41303022,-0.304447458
12.42559911,-0.280652125
12.43816799,-0.256683262
12.45073688,-0.232544146
12.46330576,-0.208238171
12.47587465,-0.183768847
12.48844353,-0.159139802
12.50101242,-0.134354778
12.5135813,-0.109417636
12.52615018,-0.084332348
12.53871907,-0.059103003
12.55128795,-0.033733803
12.56385684,-0.00822906
12.57391194,0.017406798
12.58648083,0.043169238
12.59904971,0.069053614
12.6116186,0.095055174
12.62418748,0.121169059
12.63675637,0.147390306
12.64932525,0.173713847
12.66189414,0.200134512
12.67446302,0.226647032
12.6870319,0.253246039
12.69960079,0.279926068
12.71216967,0.30668156
12.72473856,0.333506862
12.73730744,0.360396231
12.74987633,0.387343836
12.76244521,0.414343759
12.7750141,0.441389997
12.78758298,0.468476467
12.80015186,0.495597004
12.81272075,0.522745369
12.82528963,0.549915246
12.83785852,0.577100249
12.8504274,0.604293921
12.86299629,0.63148974
12.87556517,0.65868112
12.88813405,0.685861413
12.90070294,0.713023913
12.91327182,0.740161859
12.92584071,0.767268439
12.93840959,0.79433679
12.95097848,0.821360003
12.96354736,0.848331126
12.97611625,0.875243167
12.98868513,0.902089098
13.00125401,0.928861855
13.0138229,0.955554345
13.02639178,0.982159448
13.03896067,1.00867002
13.05152955,1.035078894
13.06409844,1.061378888
13.07666732,1.087562806
13.08923621,1.11362344
13.10180509,1.139553574
13.11437397,1.165345992
13.12694286,1.190993472
13.13951174,1.2164888
13.15208063,1.241824764
13.16464951,1.266994164
13.1772184,1.291989813
13.18978728,1.316804539
13.20235616,1.341431193
13.21492505,1.365862647
13.22749393,1.390091799
13.24006282,1.414111579
13.2526317,1.43791495
13.26520059,1.461494911
13.27776947,1.484844503
13.29033836,1.507956809
13.30290724,1.530824958
13.31547612,1.553442133
13.32804501,1.575801566
13.34061389,1.597896547
13.35318278,1.619720428
13.36575166,1.641266621
13.37832055,1.662528605
13.39088943,1.68349993
13.40345831,1.704174215
13.4160272,1.724545158
13.42859608,1.744606532
13.44116497,1.764352193
13.45373385,1.783776081
13.46630274,1.802872221
13.47887162,1.821634731
13.49144051,1.840057819
13.50400939,1.85813579
13.51657827,1.875863043
13.52914716,1.893234083
13.54171604,1.910243513
13.55428493,1.926886044
13.56685381,1.943156494
13.5794227,1.959049791
13.59199158,1.974560975
13.60456047,1.989685202
13.61712935,2.004417744
13.62969823,2.018753992
13.64226712,2.032689457
13.654836,2.046219773
13.66740489,2.0593407
13.67997377,2.072048125
13.69254266,2.08433806
13.70511154,2.096206651
13.71768042,2.107650173
13.73024931,2.118665034
13.74281819,2.12924778
13.75538708,2.139395088
13.76795596,2.149103776
13.78052485,2.158370799
13.79309373,2.167193253
13.80566262,2.175568374
13.8182315,2.183493539
13.83080038,2.190966269
13.84336927,2.197984229
13.85593815,2.204545227
13.86850704,2.210647217
13.88107592,2.2162883
13.89364481,2.221466722
13.90621369,2.226180876
13.91878257,2.230429302
13.93135146,2.23421069
13.94392034,2.237523876
13.95648923,2.240367843
13.96905811,2.242741726
13.981627,2.244644805
13.99419588,2.24607651
14.00676477,2.247036419
14.01933365,2.247524258
14.03190253,2.247539902
14.04447142,2.247083371
14.0570403,2.246154836
14.06960919,2.244754611
14.08217807,2.242883159
14.09474696,2.240541087
14.10731584,2.23772915
14.11988473,2.234448244
14.13245361,2.230699411
14.14502249,2.226483834
14.15759138,2.221802841
14.17016026,2.216657898
14.18272915,2.211050613
14.19529803,2.204982732
14.20786692,2.19845614
14.2204358,2.191472856
14.23300468,2.184035039
14.24557357,2.176144979
14.25814245,2.167805099
14.27071134,2.159017955
14.28328022,2.149786233
14.29584911,2.140112745
14.30841799,2.130000434
14.32098688,2.119452366
14.33355576,2.108471732
14.34612464,2.097061844
14.35869353,2.085226135
14.37126241,2.072968158
14.3838313,2.060291582
14.39640018,2.047200192
14.40896907,2.033697884
14.42153795,2.019788668
14.43410683,2.005476664
14.44667572,1.990766096
14.4592446,1.975661297
14.47181349,1.960166701
14.48438237,1.944286847
14.49695126,1.928026369
14.50952014,1.911390002
14.52208903,1.894382573
14.53465791,1.877009004
14.54722679,1.859274308
14.55979568,1.841183586
14.57236456,1.822742025
14.58493345,1.803954896
14.59750233,1.784827553
14.61007122,1.765365428
14.6226401,1.745574032
14.63520899,1.725458951
14.64777787,1.705025841
14.66034675,1.684280432
14.67291564,1.663228519
14.68548452,1.641875964
14.69805341,1.620228693
14.71062229,1.598292692
14.72319118,1.576074004
14.73576006,1.553578731
14.74832894,1.530813028
14.76089783,1.507783099
14.77346671,1.4844952
14.7860356,1.460955633
14.79860448,1.437170742
14.81117337,1.413146915
14.82374225,1.388890579
14.83631114,1.364408196
14.84888002,1.339706266
14.8614489,1.314791318
14.87401779,1.289669914
14.88658667,1.264348639
14.89915556,1.238834107
14.91172444,1.213132953
14.92429333,1.187251833
14.93686221,1.161197419
14.94943109,1.134976402
14.96199998,1.108595483
14.97456886,1.082061375
14.98713775,1.0553808
14.99970663,1.028560488
15.01227552,1.001607168
15.0248444,0.974527577
15.03741329,0.947328446
15.04998217,0.920016507
15.06255105,0.892598484
15.07511994,0.865081098
15.08768882,0.837471055
15.10025771,0.809775054
15.11282659,0.781999778
15.12539548,0.754151894
15.13796436,0.726238052
15.15053325,0.698264881
15.16310213,0.670238987
15.17567101,0.642166954
15.1882399,0.614055336
15.20080878,0.585910662
15.21337767,0.557739428
15.22594655,0.529548099
15.23851544,0.501343104
15.25108432,0.473130836
15.2636532,0.444917651
15.27622209,0.416709863
15.28879097,0.388513744
15.30135986,0.360335523
15.31392874,0.332181382
15.32649763,0.304057455
15.33906651,0.275969827
15.3516354,0.247924533
15.36420428,0.219927551
15.37677316,0.19198481
15.38934205,0.164102177
15.40191093,0.136285463
15.41447982,0.108540422
15.4270487,0.080872741
15.43961759,0.053288049
15.45218647,0.025791907
15.46475535,-0.001610187
15.47732424,-0.028912804
15.48989312,-0.056110585
15.50246201,-0.083198239
15.51503089,-0.11017055
15.52759978,-0.137022372
15.54016866,-0.163748635
15.55273755,-0.190344345
15.56530643,-0.216804585
15.57787531,-0.243124515
15.5904442,-0.269299376
15.60301308,-0.29532449
15.61558197,-0.321195259
15.62815085,-0.346907169
15.64071974,-0.37245579
15.65328862,-0.397836777
15.66585751,-0.423045871
15.67842639,-0.448078899
15.69099527,-0.472931777
15.70356416,-0.497600509
15.71613304,-0.522081189
15.72870193,-0.54637
15.74127081,-0.570463219
15.7538397,-0.594357212
15.76640858,-0.618048438
15.77897746,-0.641533449
15.79154635,-0.664808892
15.80411523,-0.687871508
15.81668412,-0.71071813
15.829253,-0.73334569
15.84182189,-0.755751214
15.85439077,-0.777931823
15.86695966,-0.799884737
15.87952854,-0.82160727
15.89209742,-0.843096836
15.90466631,-0.864350944
15.91723519,-0.885367202
15.92980408,-0.906143316
15.94237296,-0.92667709
15.95494185,-0.946966424
15.96751073,-0.967009319
15.98007962,-0.986803873
15.9926485,-1.006348283
16.00521738,-1.025640842
16.01778627,-1.044679942
16.03035515,-1.063464074
16.04292404,-1.081991824
16.05549292,-1.100261875
16.06806181,-1.118273008
16.08063069,-1.136024097
16.09319957,-1.153514114
16.10576846,-1.170742122
16.11833734,-1.187707281
16.13090623,-1.20440884
16.14347511,-1.220846143
16.156044,-1.237018622
16.16861288,-1.252925801
16.18118177,-1.268567289
16.19375065,-1.283942786
16.20631953,-1.299052076
16.21888842,-1.31389503
16.2314573,-1.328471601
16.24402619,-1.342781824
16.25659507,-1.356825817
16.26916396,-1.370603777
16.28173284,-1.38411598
16.29430172,-1.397362779
16.30687061,-1.410344603
16.31943949,-1.423061955
16.33200838,-1.435515413
16.34457726,-1.447705624
16.35714615,-1.459633307
16.36971503,-1.471299251
16.38228392,-1.48270431
16.3948528,-1.493849404
16.40742168,-1.50473552
16.41999057,-1.515363705
16.43255945,-1.525735068
16.44512834,-1.535850778
16.45769722,-1.545712061
16.47026611,-1.555320201
16.48283499,-1.564676534
16.49540388,-1.573782451
16.50797276,-1.582639391
16.52054164,-1.591248845
16.53311053,-1.599612349
16.54567941,-1.607731486
16.5582483,-1.61560788
16.57081718,-1.623243198
16.58338607,-1.630639146
16.59595495,-1.637797466
16.60852383,-1.644719936
16.62109272,-1.651408367
16.6336616,-1.657864602
16.64623049,-1.66409051
16.65879937,-1.670087989
16.67136826,-1.675858959
16.68393714,-1.681405365
16.69650603,-1.686729169
16.70907491,-1.691832354
16.72164379,-1.696716914
16.73421268,-1.701384861
16.74678156,-1.705838215
16.75935045,-1.710079005
16.77191933,-1.714109266
16.78448822,-1.71793104
16.7970571,-1.721546367
16.80962598,-1.72495729
16.82219487,-1.728165847
16.83476375,-1.731174073
16.84733264,-1.733983995
16.85990152,-1.736597632
16.87247041,-1.739016991
16.88503929,-1.741244065
16.89760818,-1.743280832
16.91017706,-1.745129253
16.92274594,-1.746791268
16.93531483,-1.748268796
16.94788371,-1.749563733
16.9604526,-1.750677947
16.97302148,-1.75161328
16.98559037,-1.752371544
16.99815925,-1.752954519
17.01072814,-1.753363953
17.02329702,-1.753601558
17.0358659,-1.753669008
17.04843479,-1.75356794
17.06100367,-1.75329995
17.07357256,-1.752866592
17.08614144,-1.752269377
17.09871033,-1.751509772
17.11127921,-1.750589194
17.12384809,-1.749509017
17.13641698,-1.748270562
17.14898586,-1.746875102
17.16155475,-1.745323856
17.17412363,-1.743617992
17.18669252,-1.741758623
17.1992614,-1.739746807
17.21183029,-1.737583547
17.22439917,-1.735269787
17.23696805,-1.732806415
17.24953694,-1.730194259
17.26210582,-1.727434089
17.27467471,-1.724526614
17.28724359,-1.721472482
17.29981248,-1.71827228
17.31238136,-1.714926534
17.32495024,-1.711435708
17.33751913,-1.707800203
17.35008801,-1.704020358
17.3626569,-1.700096449
17.37522578,-1.69602869
17.38779467,-1.69181723
17.40036355,-1.687462157
17.41293244,-1.682963496
17.42550132,-1.67832121
17.4380702,-1.6735352
17.45063909,-1.668605303
17.46320797,-1.663531297
17.47577686,-1.658312899
17.48834574,-1.652949764
17.50091463,-1.647441489
17.51348351,-1.641787611
17.5260524,-1.635987611
17.53862128,-1.630040909
17.55119016,-1.623946872
17.56375905,-1.617704811
17.57632793,-1.611313982
17.58889682,-1.604773589
17.6014657,-1.598082783
17.61403459,-1.591240665
17.62660347,-1.584246287
17.63917235,-1.577098654
17.65174124,-1.569796724
17.66431012,-1.56233941
17.67687901,-1.554725583
17.68944789,-1.546954072
17.70201678,-1.539023667
17.71458566,-1.530933119
17.72715455,-1.522681145
17.73972343,-1.514266426
17.75229231,-1.505687613
17.7648612,-1.496943326
17.77743008,-1.488032157
17.78999897,-1.478952672
17.80256785,-1.469703415
17.81513674,-1.460282908
17.82770562,-1.450689652
17.8402745,-1.440922134
17.85284339,-1.430978825
17.86541227,-1.420858185
17.87798116,-1.410558664
17.89055004,-1.400078705
17.90311893,-1.389416746
17.91568781,-1.378571224
17.9282567,-1.367540576
17.94082558,-1.356323241
17.95339446,-1.344917665
17.96596335,-1.333322303
17.97853223,-1.321535618
17.99110112,-1.30955609
18.00367,-1.297382214
18.01623889,-1.285012503
18.02880777,-1.272445494
18.04137666,-1.259679746
18.05394554,-1.246713845
18.06651442,-1.233546411
18.07908331,-1.22017609
18.09165219,-1.206601569
18.10422108,-1.19282157
18.11678996,-1.178834856
18.12935885,-1.164640234
18.14192773,-1.150236556
18.15449661,-1.135622724
18.1670655,-1.120797689
18.17963438,-1.105760458
18.19220327,-1.090510094
18.20477215,-1.075045718
18.21734104,-1.059366515
18.22990992,-1.043471731
18.24247881,-1.02736068
18.25504769,-1.011032746
18.26761657,-0.994487383
18.28018546,-0.97772412
18.29275434,-0.96074256
18.30532323,-0.943542387
18.31789211,-0.926123364
18.330461,-0.908485338
18.34302988,-0.890628239
18.35559876,-0.872552087
18.36816765,-0.854256988
18.38073653,-0.835743141
18.39330542,-0.817010839
18.4058743,-0.798060466
18.41844319,-0.778892508
18.43101207,-0.759507544
18.44358096,-0.739906257
18.45614984,-0.720089431
18.46871872,-0.700057951
18.48128761,-0.679812809
18.49385649,-0.659355103
18.50642538,-0.638686037
18.51899426,-0.617806925
18.53156315,-0.596719191
18.54413203,-0.575424369
18.55670092,-0.553924105
18.5692698,-0.532220159
18.58183868,-0.510314403
18.59440757,-0.488208826
18.60697645,-0.465905531
18.61954534,-0.443406736
18.63211422,-0.420714777
18.64468311,-0.397832106
18.65725199,-0.374761293
18.66982087,-0.351505024
18.68238976,-0.328066105
18.69495864,-0.304447458
18.70752753,-0.280652125
18.72009641,-0.256683262
18.7326653,-0.232544146
18.74523418,-0.208238171
18.75780307,-0.183768847
18.77037195,-0.159139802
18.78294083,-0.134354778
18.79550972,-0.109417636
18.8080786,-0.084332348
18.82064749,-0.059103003
18.83321637,-0.033733803
18.84578526,-0.00822906
18.85584036,0.017406798
18.86840925,0.043169238
18.88097813,0.069053614
18.89354702,0.095055174
18.9061159,0.121169059
18.91868479,0.147390306
18.93125367,0.173713847
18.94382255,0.200134512
18.95639144,0.226647032
18.96896032,0.253246039
18.98152921,0.279926068
18.99409809,0.30668156
19.00666698,0.333506862
19.01923586,0.360396231
19.03180475,0.387343836
19.04437363,0.414343759

==> data/vdp_1.5_reduced.csv <==
t,v
0.011345178,0.030995968
0.02552665,0.071478679
0.039708122,0.113045729
0.053889595,0.155707138
0.068071067,0.199467988
0.082252539,0.244327567
0.096434011,0.290278431
0.110615484,0.337305427
0.124796956,0.385384646
0.138978428,0.434482368
0.1531599,0.48455399
0.167341373,0.535542997
0.181522845,0.587380004
0.195704317,0.639981916
0.209885789,0.693251277
0.224067262,0.747075858
0.238248734,0.801328561
0.252430206,0.85586769
0.266611678,0.910537676
0.280793151,0.965170275
0.294974623,1.019586307
0.309156095,1.073597907
0.323337567,1.127011299
0.33751904,1.179630015
0.351700512,1.231258471
0.365881984,1.281705766
0.380063457,1.330789555
0.394244929,1.378339807
0.408426401,1.424202265
0.422607873,1.468241453
0.436789346,1.510343052
0.450970818,1.550415575
0.46515229,1.588391253
0.479333762,1.624226141
0.493515235,1.657899482
0.507696707,1.689412421
0.521878179,1.718786179
0.536059651,1.746059837
0.550241124,1.77128786
0.564422596,1.794537498
0.578604068,1.815886197
0.59278554,1.835419109
0.606967013,1.853226777
0.621148485,1.869403055
0.635329957,1.884043287
0.649511429,1.897242755
0.663692902,1.909095402
0.677874374,1.919692802
0.692055846,1.92912337
0.706237318,1.937471772
0.720418791,1.944818519
0.734600263,1.951239708
0.748781735,1.956806889
0.762963208,1.961587035
0.77714468,1.96564259
0.791326152,1.969031576
0.805507624,1.971807748
0.819689097,1.974020779
0.833870569,1.975716468
0.848052041,1.976936961
0.862233513,1.977720976
0.876414986,1.978104027
0.890596458,1.978118651
0.90477793,1.977794622
0.918959402,1.977159159
0.933140875,1.976237125
0.947322347,1.975051213
0.961503819,1.973622124
0.975685291,1.971968728
0.989866764,1.970108221
1.004048236,1.968056264
1.018229708,1.965827115
1.03241118,1.96343375
1.046592653,1.960887976
1.060774125,1.95820053
1.074955597,1.955381178
1.089137069,1.952438794
1.103318542,1.949381444
1.117500014,1.946216455
1.131681486,1.942950483
1.145862958,1.93958957
1.160044431,1.936139199
1.174225903,1.932604345
1.188407375,1.928989517
1.202588848,1.925298803
1.21677032,1.921535904
1.230951792,1.917704171
1.245133264,1.913806632
1.259314737,1.909846022
1.273496209,1.905824811
1.287677681,1.90174522
1.301859153,1.897609252
1.316040626,1.893418701
1.330222098,1.889175175
1.34440357,1.884880113
1.358585042,1.880534795
1.372766515,1.876140355
1.386947987,1.871697798
1.401129459,1.867208005
1.415310931,1.862671746
1.429492404,1.858089686
1.443673876,1.853462397
1.457855348,1.848790361
1.47203682,1.84407398
1.486218293,1.839313579
1.500399765,1.834509412
1.514581237,1.829661671
1.528762709,1.824770483
1.542944182,1.819835921
1.557125654,1.814858003
1.571307126,1.809836697
1.585488599,1.804771925
1.599670071,1.799663563
1.613851543,1.794511446
1.628033015,1.789315367
1.642214488,1.784075083
1.65639596,1.778790315
1.670577432,1.773460746
1.684758904,1.768086028
1.698940377,1.76266578
1.713121849,1.75719959
1.727303321,1.751687015
1.741484793,1.746127582
1.755666266,1.740520791
1.769847738,1.73486611
1.78402921,1.729162983
1.798210682,1.723410824
1.812392155,1.71760902
1.826573627,1.711756932
1.840755099,1.705853892
1.854936571,1.699899207
1.869118044,1.693892155
1.883299516,1.687831989
1.897480988,1.681717935
1.91166246,1.675549188
1.925843933,1.669324918
1.940025405,1.663044267
1.954206877,1.656706348
1.968388349,1.650310244
1.982569822,1.64385501
1.996751294,1.63733967
2.010932766,1.630763216
2.025114239,1.624124611
2.039295711,1.617422785
2.053477183,1.610656633
2.067658655,1.603825018
2.081840128,1.596926767
2.0960216,1.589960673
2.110203072,1.58292549
2.124384544,1.575819934
2.138566017,1.568642683
2.152747489,1.561392372
2.166928961,1.554067597
2.181110433,1.546666908
2.195291906,1.539188812
2.209473378,1.531631769
2.22365485,1.52399419
2.237836322,1.516274438
2.252017795,1.508470823
2.266199267,1.500581603
2.280380739,1.492604979
2.294562211,1.484539096
2.308743684,1.476382038
2.322925156,1.468131829
2.337106628,1.459786428
2.3512881,1.451343729
2.365469573,1.442801555
2.379651045,1.434157658
2.393832517,1.425409718
2.40801399,1.416555336
2.422195462,1.407592033
2.436376934,1.39851725
2.450558406,1.389328339
2.464739879,1.380022564
2.478921351,1.370597097
2.493102823,1.361049014
2.507284295,1.351375291
2.521465768,1.341572801
2.53564724,1.331638311
2.549828712,1.321568474
2.564010184,1.311359832
2.578191657,1.301008804
2.592373129,1.290511686
2.606554601,1.279864646
2.620736073,1.269063719
2.634917546,1.2581048
2.649099018,1.246983642
2.66328049,1.235695849
2.677461962,1.224236871
2.691643435,1.212601998
2.705824907,1.200786354
2.720006379,1.188784891
2.734187851,1.176592386
2.748369324,1.164203428
2.762550796,1.151612418
2.776732268,1.138813558
2.79091374,1.125800847
2.805095213,1.112568072
2.819276685,1.099108802
2.833458157,1.085416381
2.84763963,1.07148392
2.861821102,1.057304289
2.876002574,1.042870111
2.890184046,1.028173755
2.904365519,1.013207326
2.918546991,0.997962663
2.932728463,0.982431326
2.946909935,0.966604593
2.961091408,0.950473454
2.97527288,0.934028601
2.989454352,0.917260429
3.003635824,0.900159025
3.017817297,0.882714168
3.031998769,0.864915326
3.046180241,0.846751652
3.060361713,0.828211985
3.074543186,0.809284851
3.088724658,0.789958466
3.10290613,0.770220741
3.117087602,0.750059289
3.131269075,0.729461436
3.145450547,0.708414233
3.159632019,0.686904476
3.173813491,0.664918722
3.187994964,0.642443316
3.202176436,0.619464423
3.216357908,0.595968061
3.230539381,0.571940142
3.244720853,0.547366521
3.258902325,0.522233051
3.273083797,0.496525645
3.28726527,0.47023035
3.301446742,0.443333423
3.315628214,0.415821428
3.329809686,0.387681331
3.343991159,0.358900616
3.358172631,0.329467408
3.372354103,0.299370607
3.386535575,0.268600042
3.400717048,0.237146626
3.41489852,0.205002534
3.429079992,0.172161389
3.443261464,0.138618462
3.457442937,0.104370878
3.471624409,0.069417838
3.485805881,0.033760851
3.499987353,-0.002596037
3.514168826,-0.039646002
3.528350298,-0.077379206
3.54253177,-0.115782556
3.556713242,-0.154839485
3.570894715,-0.194529731
3.585076187,-0.234829144
3.599257659,-0.275709513
3.613439131,-0.317138426
3.627620604,-0.359079165
3.641802076,-0.401490645
3.655983548,-0.444327402
3.670165021,-0.487539643
3.684346493,-0.531073343
3.698527965,-0.574870421
3.712709437,-0.618868975
3.72689091,-0.663003582
3.741072382,-0.707205676
3.755253854,-0.751403974
3.769435326,-0.795524975
3.783616799,-0.839493502
3.797798271,-0.883233285
3.811979743,-0.926667579
3.826161215,-0.969719799
3.840342688,-1.012314154
3.85452416,-1.054376282
3.868705632,-1.095833856
3.882887104,-1.136617155
3.897068577,-1.176659592
3.911250049,-1.215898183
3.925431521,-1.254273954
3.939612993,-1.291732283
3.953794466,-1.328223167
3.967975938,-1.363701424
3.98215741,-1.398126828
3.996338882,-1.43146418
4.010520355,-1.463683326
4.024701827,-1.494759125
4.038883299,-1.524671377
4.053064772,-1.55340472
4.067246244,-1.580948498
4.081427716,-1.607296604
4.095609188,-1.63244732
4.109790661,-1.656403126
4.123972133,-1.679170512
4.138153605,-1.700759771
4.152335077,-1.721184785
4.16651655,-1.740462794
4.180698022,-1.758614159
4.194879494,-1.775662107
4.209060966,-1.79163247
4.223242439,-1.806553404
4.237423911,-1.820455109
4.251605383,-1.833369533
4.265786855,-1.845330079
4.279968328,-1.856371314
4.2941498,-1.866528674
4.308331272,-1.875838191
4.322512744,-1.884336218
4.336694217,-1.892059185
4.350875689,-1.899043361
4.365057161,-1.905324644
4.379238633,-1.910938375
4.393420106,-1.915919164
4.407601578,-1.920300757
4.42178305,-1.924115906
4.435964523,-1.92739628
4.450145995,-1.930172382
4.464327467,-1.932473492
4.478508939,-1.93432763
4.492690412,-1.935761528
4.506871884,-1.936800622
4.521053356,-1.937469051
4.535234828,-1.937789674
4.549416301,-1.937784087
4.563597773,-1.937472652
4.577779245,-1.936874536
4.591960717,-1.936007744
4.60614219,-1.934889166
4.620323662,-1.933534621
4.634505134,-1.931958902
4.648686606,-1.930175829
4.662868079,-1.928198293
4.677049551,-1.926038304
4.691231023,-1.923707044
4.705412495,-1.921214905
4.719593968,-1.918571543
4.73377544,-1.915785916
4.747956912,-1.912866331
4.762138384,-1.90982048
4.776319857,-1.906655482
4.790501329,-1.90337792
4.804682801,-1.899993873
4.818864273,-1.896508955
4.833045746,-1.892928339
4.847227218,-1.889256794
4.86140869,-1.885498709
4.875590163,-1.881658116
4.889771635,-1.877738724
4.903953107,-1.873743933
4.918134579,-1.869676857
4.932316052,-1.865540349
4.946497524,-1.861337016
4.960678996,-1.857069233
4.974860468,-1.852739169
4.989041941,-1.84834879
5.003223413,-1.843899882
5.017404885,-1.839394062
5.031586357,-1.834832785
5.04576783,-1.830217363
5.059949302,-1.82554897
5.074130774,-1.820828651
5.088312246,-1.816057334
5.102493719,-1.811235838
5.116675191,-1.806364877
5.130856663,-1.80144507
5.145038135,-1.796476947
5.159219608,-1.791460954
5.17340108,-1.786397458
5.187582552,-1.781286753
5.201764024,-1.776129064
5.215945497,-1.770924553
5.230126969,-1.765673318
5.244308441,-1.760375403
5.258489914,-1.755030795
5.272671386,-1.749639432
5.286852858,-1.744201201
5.30103433,-1.738715944
5.315215803,-1.733183459
5.329397275,-1.727603502
5.343578747,-1.721975787
5.357760219,-1.716299991
5.371941692,-1.710575753
5.386123164,-1.704802675
5.400304636,-1.698980326
5.414486108,-1.693108238
5.428667581,-1.687185911
5.442849053,-1.681212814
5.457030525,-1.675188382
5.471211997,-1.669112019
5.48539347,-1.662983097
5.499574942,-1.656800961
5.513756414,-1.65056492
5.527937886,-1.644274256
5.542119359,-1.637928219
5.556300831,-1.63152603
5.570482303,-1.625066879
5.584663775,-1.618549923
5.598845248,-1.611974291
5.61302672,-1.605339078
5.627208192,-1.598643348
5.641389664,-1.591886134
5.655571137,-1.585066435
5.669752609,-1.578183215
5.683934081,-1.571235406
5.698115554,-1.564221905
5.712297026,-1.557141572
5.726478498,-1.549993232
5.74065997,-1.542775671
5.754841443,-1.535487638
5.769022915,-1.52812784
5.783204387,-1.520694947
5.797385859,-1.513187584
5.811567332,-1.505604334
5.825748804,-1.497943736
5.839930276,-1.490204283
5.854111748,-1.482384418
5.868293221,-1.474482539
5.882474693,-1.46649699
5.896656165,-1.458426066
5.910837637,-1.450268003
5.92501911,-1.442020984
5.939200582,-1.433683134
5.953382054,-1.425252515
5.967563526,-1.416727129
5.981744999,-1.40810491
5.995926471,-1.399383727
6.010107943,-1.390561377
6.024289415,-1.381635585
6.038470888,-1.372603999
6.05265236,-1.363464188
6.066833832,-1.35421364
6.081015305,-1.344849757
6.095196777,-1.33536985
6.109378249,-1.325771141
6.123559721,-1.31605075
6.137741194,-1.306205702
6.151922666,-1.296232912
6.166104138,-1.286129189
6.18028561,-1.275891223
6.194467083,-1.26551559
6.208648555,-1.254998736
6.222830027,-1.244336982
6.237011499,-1.233526507
6.251192972,-1.222563354
6.265374444,-1.211443412
6.279555916,-1.200162418
6.293737388,-1.188715945
6.307918861,-1.177099396
6.322100333,-1.165307996
6.336281805,-1.153336786
6.350463277,-1.141180609
6.36464475,-1.128834105
6.378826222,-1.116291702
6.393007694,-1.103547603
6.407189166,-1.090595777
6.421370639,-1.077429947
6.435552111,-1.064043579
6.449733583,-1.050429871
6.463915055,-1.036581737
6.478096528,-1.022491796
6.492278,-1.008152357
6.506459472,-0.993555404
6.520640945,-0.978692583
6.534822417,-0.963555181
6.549003889,-0.948134113
6.563185361,-0.932419903
6.577366834,-0.916402667
6.591548306,-0.900072092
6.605729778,-0.883417418
6.61991125,-0.866427416
6.634092723,-0.849090371
6.648274195,-0.831394054
6.662455667,-0.813325706
6.676637139,-0.794872012
6.690818612,-0.776019082
6.705000084,-0.756752421
6.719181556,-0.737056916
6.733363028,-0.716916804
6.747544501,-0.696315655
6.761725973,-0.675236351
6.775907445,-0.653661063
6.790088917,-0.631571235
6.80427039,-0.608947565
6.818451862,-0.585769997
6.832633334,-0.562017704
6.846814806,-0.537669088
6.860996279,-0.51270178
6.875177751,-0.487092642
6.889359223,-0.460817789
6.903540696,-0.433852609
6.917722168,-0.406171802
6.93190364,-0.377749427
6.946085112,-0.348558972
6.960266585,-0.318573437
6.974448057,-0.287765442
6.988629529,-0.256107357
7.002811001,-0.223571465
7.016992474,-0.190130158
7.031173946,-0.155756164
7.045355418,-0.12042283
7.05953689,-0.084104434
7.073718363,-0.046776571
7.087899835,-0.008416577
7.099245013,0.030995968
7.113426485,0.071478679
7.127607957,0.113045729
7.141789429,0.155707138
7.155970902,0.199467988
7.170152374,0.244327567
7.184333846,0.290278431
7.198515318,0.337305427
7.212696791,0.385384646
7.226878263,0.434482368
7.241059735,0.48455399
7.255241208,0.535542997
7.26942268,0.587380004
7.283604152,0.639981916
7.297785624,0.693251277
7.311967097,0.747075858
7.326148569,0.801328561
7.340330041,0.85586769
7.354511513,0.910537676
7.368692986,0.965170275
7.382874458,1.019586307
7.39705593,1.073597907
7.411237402,1.127011299
7.425418875,1.179630015
7.439600347,1.231258471
7.453781819,1.281705766
7.467963291,1.330789555
7.482144764,1.378339807
7.496326236,1.424202265
7.510507708,1.468241453
7.52468918,1.510343052
7.538870653,1.550415575
7.553052125,1.588391253
7.567233597,1.624226141
7.581415069,1.657899482
7.595596542,1.689412421
7.609778014,1.718786179
7.623959486,1.746059837
7.638140958,1.77128786
7.652322431,1.794537498
7.666503903,1.815886197
7.680685375,1.835419109
7.694866848,1.853226777
7.70904832,1.869403055
7.723229792,1.884043287
7.737411264,1.897242755
7.751592737,1.909095402
7.765774209,1.919692802
7.779955681,1.92912337
7.794137153,1.937471772
7.808318626,1.944818519
7.822500098,1.951239708
7.83668157,1.956806889
7.850863042,1.961587035
7.865044515,1.96564259
7.879225987,1.969031576
7.893407459,1.971807748
7.907588931,1.974020779
7.921770404,1.975716468
7.935951876,1.976936961
7.950133348,1.977720976
7.96431482,1.978104027
7.978496293,1.978118651
7.992677765,1.977794622
8.006859237,1.977159159
8.021040709,1.976237125
8.035222182,1.975051213
8.049403654,1.973622124
8.063585126,1.971968728
8.077766599,1.970108221
8.091948071,1.968056264
8.106129543,1.965827115
8.120311015,1.96343375
8.134492488,1.960887976
8.14867396,1.95820053
8.162855432,1.955381178
8.177036904,1.952438794
8.191218377,1.949381444
8.205399849,1.946216455
8.219581321,1.942950483
8.233762793,1.93958957
8.247944266,1.936139199
8.262125738,1.932604345
8.27630721,1.928989517
8.290488682,1.925298803
8.304670155,1.921535904
8.318851627,1.917704171
8.333033099,1.913806632
8.347214571,1.909846022
8.361396044,1.905824811
8.375577516,1.90174522
8.389758988,1.897609252
8.40394046,1.893418701
8.418121933,1.889175175
8.432303405,1.884880113
8.446484877,1.880534795
8.46066635,1.876140355
8.474847822,1.871697798
8.489029294,1.867208005
8.503210766,1.862671746
8.517392239,1.858089686
8.531573711,1.853462397
8.545755183,1.848790361
8.559936655,1.84407398
8.574118128,1.839313579
8.5882996,1.834509412
8.602481072,1.829661671
8.616662544,1.824770483
8.630844017,1.819835921
8.645025489,1.814858003
8.659206961,1.809836697
8.673388433,1.804771925
8.687569906,1.799663563
8.701751378,1.794511446
8.71593285,1.789315367
8.730114322,1.784075083
8.744295795,1.778790315
8.758477267,1.773460746
8.772658739,1.768086028
8.786840211,1.76266578
8.801021684,1.75719959
8.815203156,1.751687015
8.829384628,1.746127582
8.8435661,1.740520791
8.857747573,1.73486611
8.871929045,1.729162983
8.886110517,1.723410824
8.90029199,1.71760902
8.914473462,1.711756932
8.928654934,1.705853892
8.942836406,1.699899207
8.957017879,1.693892155
8.971199351,1.687831989
8.985380823,1.681717935
8.999562295,1.675549188
9.013743768,1.669324918
9.02792524,1.663044267
9.042106712,1.656706348
9.056288184,1.650310244
9.070469657,1.64385501
9.084651129,1.63733967
9.098832601,1.630763216
9.113014073,1.624124611
9.127195546,1.617422785
9.141377018,1.610656633
9.15555849,1.603825018
9.169739962,1.596926767
9.183921435,1.589960673
9.198102907,1.58292549
9.212284379,1.575819934
9.226465851,1.568642683
9.240647324,1.561392372
9.254828796,1.554067597
9.269010268,1.546666908
9.283191741,1.539188812
9.297373213,1.531631769
9.311554685,1.52399419
9.325736157,1.516274438
9.33991763,1.508470823
9.354099102,1.500581603
9.368280574,1.492604979
9.382462046,1.484539096
9.396643519,1.476382038
9.410824991,1.468131829
9.425006463,1.459786428
9.439187935,1.451343729
9.453369408,1.442801555
9.46755088,1.434157658
9.481732352,1.425409718
9.495913824,1.416555336
9.510095297,1.407592033
9.524276769,1.39851725
9.538458241,1.389328339
9.552639713,1.380022564
9.566821186,1.370597097
9.581002658,1.361049014
9.59518413,1.351375291
9.609365602,1.341572801
9.623547075,1.331638311
9.637728547,1.321568474
9.651910019,1.311359832
9.666091491,1.301008804
9.680272964,1.290511686
9.694454436,1.279864646
9.708635908,1.269063719
9.722817381,1.2581048
9.736998853,1.246983642
9.751180325,1.235695849
9.765361797,1.224236871
9.77954327,1.212601998
9.793724742,1.200786354
9.807906214,1.188784891
9.822087686,1.176592386
9.836269159,1.164203428
9.850450631,1.151612418
9.864632103,1.138813558
9.878813575,1.125800847
9.892995048,1.112568072
9.90717652,1.099108802
9.921357992,1.085416381
9.935539464,1.07148392
9.949720937,1.057304289
9.963902409,1.042870111
9.978083881,1.028173755
9.992265353,1.013207326
10.00644683,0.997962663
10.0206283,0.982431326
10.03480977,0.966604593
10.04899124,0.950473454
10.06317271,0.934028601
10.07735419,0.917260429
10.09153566,0.900159025
10.10571713,0.882714168
10.1198986,0.864915326
10.13408008,0.846751652
10.14826155,0.828211985
10.16244302,0.809284851
10.17662449,0.789958466
10.19080597,0.770220741
10.20498744,0.750059289
10.21916891,0.729461436
10.23335038,0.708414233
10.24753185,0.686904476
10.26171333,0.664918722
10.2758948,0.642443316
10.29007627,0.619464423
10.30425774,0.595968061
10.31843922,0.571940142
10.33262069,0.547366521
10.34680216,0.522233051
10.36098363,0.496525645
10.3751651,0.47023035
10.38934658,0.443333423
10.40352805,0.415821428
10.41770952,0.387681331
10.43189099,0.358900616
10.44607247,0.329467408
10.46025394,0.299370607
10.47443541,0.268600042
10.48861688,0.237146626
10.50279835,0.205002534
10.51697983,0.172161389
10.5311613,0.138618462
10.54534277,0.104370878
10.55952424,0.069417838
10.57370572,0.033760851
10.58788719,-0.002596037
10.60206866,-0.039646002
10.61625013,-0.077379206
10.63043161,-0.115782556
10.64461308,-0.154839485
10.65879455,-0.194529731
10.67297602,-0.234829144
10.68715749,-0.275709513
10.70133897,-0.317138426
10.71552044,-0.359079165
10.72970191,-0.401490645
10.74388338,-0.444327402
10.75806486,-0.487539643
10.77224633,-0.531073343
10.7864278,-0.574870421
10.80060927,-0.618868975
10.81479074,-0.663003582
10.82897222,-0.707205676
10.84315369,-0.751403974
10.85733516,-0.795524975
10.87151663,-0.839493502
10.88569811,-0.883233285
10.89987958,-0.926667579
10.91406105,-0.969719799
10.92824252,-1.012314154
10.94242399,-1.054376282
10.95660547,-1.095833856
10.97078694,-1.136617155
10.98496841,-1.176659592
10.99914988,-1.215898183
11.01333136,-1.254273954
11.02751283,-1.291732283
11.0416943,-1.328223167
11.05587577,-1.363701424
11.07005725,-1.398126828
11.08423872,-1.43146418
11.09842019,-1.463683326
11.11260166,-1.494759125
11.12678313,-1.524671377
11.14096461,-1.55340472
11.15514608,-1.580948498
11.16932755,-1.607296604
11.18350902,-1.63244732
11.1976905,-1.656403126
11.21187197,-1.679170512
11.22605344,-1.700759771
11.24023491,-1.721184785
11.25441638,-1.740462794
11.26859786,-1.758614159
11.28277933,-1.775662107
11.2969608,-1.79163247
11.31114227,-1.806553404
11.32532375,-1.820455109
11.33950522,-1.833369533
11.35368669,-1.845330079
11.36786816,-1.856371314
11.38204963,-1.866528674
11.39623111,-1.875838191
11.41041258,-1.884336218
11.42459405,-1.892059185
11.43877552,-1.899043361
11.452957,-1.905324644
11.46713847,-1.910938375
11.48131994,-1.915919164
11.49550141,-1.920300757
11.50968289,-1.924115906
11.52386436,-1.92739628
11.53804583,-1.930172382
11.5522273,-1.932473492
11.56640877,-1.93432763
11.58059025,-1.935761528
11.59477172,-1.936800622
11.60895319,-1.937469051
11.62313466,-1.937789674
11.63731614,-1.937784087
11.65149761,-1.937472652
11.66567908,-1.936874536
11.67986055,-1.936007744
11.69404202,-1.934889166
11.7082235,-1.933534621
11.72240497,-1.931958902
11.73658644,-1.930175829
11.75076791,-1.928198293
11.76494939,-1.926038304
11.77913086,-1.923707044
11.79331233,-1.921214905
11.8074938,-1.918571543
11.82167527,-1.915785916
11.83585675,-1.912866331
11.85003822,-1.90982048
11.86421969,-1.906655482
11.87840116,-1.90337792
11.89258264,-1.899993873
11.90676411,-1.896508955
11.92094558,-1.892928339
11.93512705,-1.889256794
11.94930853,-1.885498709
11.96349,-1.881658116
11.97767147,-1.877738724
11.99185294,-1.873743933
12.00603441,-1.869676857
12.02021589,-1.865540349
12.03439736,-1.861337016
12.04857883,-1.857069233
12.0627603,-1.852739169
12.07694178,-1.84834879
12.09112325,-1.843899882
12.10530472,-1.839394062
12.11948619,-1.834832785
12.13366766,-1.830217363
12.14784914,-1.82554897
12.16203061,-1.820828651
12.17621208,-1.816057334
12.19039355,-1.811235838
12.20457503,-1.806364877
12.2187565,-1.80144507
12.23293797,-1.796476947
12.24711944,-1.791460954
12.26130091,-1.786397458
12.27548239,-1.781286753
12.28966386,-1.776129064
12.30384533,-1.770924553
12.3180268,-1.765673318
12.33220828,-1.760375403
12.34638975,-1.755030795
12.36057122,-1.749639432
12.37475269,-1.744201201
12.38893417,-1.738715944
12.40311564,-1.733183459
12.41729711,-1.727603502
12.43147858,-1.721975787
12.44566005,-1.716299991
12.45984153,-1.710575753
12.474023,-1.704802675
12.48820447,-1.698980326
12.50238594,-1.693108238
12.51656742,-1.687185911
12.53074889,-1.681212814
12.54493036,-1.675188382
12.55911183,-1.669112019
12.5732933,-1.662983097
12.58747478,-1.656800961
12.60165625,-1.65056492
12.61583772,-1.644274256
12.63001919,-1.637928219
12.64420067,-1.63152603
12.65838214,-1.625066879
12.67256361,-1.618549923
12.68674508,-1.611974291
12.70092655,-1.605339078
12.71510803,-1.598643348
12.7292895,-1.591886134
12.74347097,-1.585066435
12.75765244,-1.578183215
12.77183392,-1.571235406
12.78601539,-1.564221905
12.80019686,-1.557141572
12.81437833,-1.549993232
12.82855981,-1.542775671
12.84274128,-1.535487638
12.85692275,-1.52812784
12.87110422,-1.520694947
12.88528569,-1.513187584
12.89946717,-1.505604334
12.91364864,-1.497943736
12.92783011,-1.490204283
12.94201158,-1.482384418
12.95619306,-1.474482539
12.97037453,-1.46649699
12.984556,-1.458426066
12.99873747,-1.450268003
13.01291894,-1.442020984
13.02710042,-1.433683134
13.04128189,-1.425252515
13.05546336,-1.416727129
13.06964483,-1.40810491
13.08382631,-1.399383727
13.09800778,-1.390561377
13.11218925,-1.381635585
13.12637072,-1.372603999
13.14055219,-1.363464188
13.15473367,-1.35421364
13.16891514,-1.344849757
13.18309661,-1.33536985
13.19727808,-1.325771141
13.21145956,-1.31605075
13.22564103,-1.306205702
13.2398225,-1.296232912
13.25400397,-1.286129189
13.26818545,-1.275891223
13.28236692,-1.26551559
13.29654839,-1.254998736
13.31072986,-1.244336982
13.32491133,-1.233526507
13.33909281,-1.222563354
13.35327428,-1.211443412
13.36745575,-1.200162418
13.38163722,-1.188715945
13.3958187,-1.177099396
13.41000017,-1.165307996
13.42418164,-1.153336786
13.43836311,-1.141180609
13.45254458,-1.128834105
13.46672606,-1.116291702
13.48090753,-1.103547603
13.495089,-1.090595777
13.50927047,-1.077429947
13.52345195,-1.064043579
13.53763342,-1.050429871
13.55181489,-1.036581737
13.56599636,-1.022491796
13.58017783,-1.008152357
13.59435931,-0.993555404
13.60854078,-0.978692583
13.62272225,-0.963555181
13.63690372,-0.948134113
13.6510852,-0.932419903
13.66526667,-0.916402667
13.67944814,-0.900072092
13.69362961,-0.883417418
13.70781109,-0.866427416
13.72199256,-0.849090371
13.73617403,-0.831394054
13.7503555,-0.813325706
13.76453697,-0.794872012
13.77871845,-0.776019082
13.79289992,-0.756752421
13.80708139,-0.737056916
13.82126286,-0.716916804
13.83544434,-0.696315655
13.84962581,-0.675236351
13.86380728,-0.653661063
13.87798875,-0.631571235
13.89217022,-0.608947565
13.9063517,-0.585769997
13.92053317,-0.562017704
13.93471464,-0.537669088
13.94889611,-0.51270178
13.96307759,-0.487092642
13.97725906,-0.460817789
13.99144053,-0.433852609
14.005622,-0.406171802
14.01980347,-0.377749427
14.03398495,-0.348558972
14.04816642,-0.318573437
14.06234789,-0.287765442
14.07652936,-0.256107357
14.09071084,-0.223571465
14.10489231,-0.190130158
14.11907378,-0.155756164
14.13325525,-0.12042283
14.14743673,-0.084104434
14.1616182,-0.046776571
14.17579967,-0.008416577
14.18714485,0.030995968
14.20132632,0.071478679
14.21550779,0.113045729
14.22968926,0.155707138
14.24387074,0.199467988
14.25805221,0.244327567
14.27223368,0.290278431
14.28641515,0.337305427
14.30059663,0.385384646
14.3147781,0.434482368
14.32895957,0.48455399
14.34314104,0.535542997
14.35732251,0.587380004
14.37150399,0.639981916
14.38568546,0.693251277
14.39986693,0.747075858
14.4140484,0.801328561
14.42822988,0.85586769
14.44241135,0.910537676
14.45659282,0.965170275
14.47077429,1.019586307
14.48495576,1.073597907
14.49913724,1.127011299
14.51331871,1.179630015
14.52750018,1.231258471
14.54168165,1.281705766
14.55586313,1.330789555
14.5700446,1.378339807
14.58422607,1.424202265
14.59840754,1.468241453
14.61258902,1.510343052
14.62677049,1.550415575
14.64095196,1.588391253
14.65513343,1.624226141
14.6693149,1.657899482
14.68349638,1.689412421
14.69767785,1.718786179
14.71185932,1.746059837
14.72604079,1.77128786
14.74022227,1.794537498
14.75440374,1.815886197
14.76858521,1.835419109
14.78276668,1.853226777
14.79694815,1.869403055
14.81112963,1.884043287
14.8253111,1.897242755
14.83949257,1.909095402
14.85367404,1.919692802
14.86785552,1.92912337
14.88203699,1.937471772
14.89621846,1.944818519
14.91039993,1.951239708
14.9245814,1.956806889
14.93876288,1.961587035
14.95294435,1.96564259
14.96712582,1.969031576
14.98130729,1.971807748
14.99548877,1.974020779
15.00967024,1.975716468
15.02385171,1.976936961
15.03803318,1.977720976
15.05221466,1.978104027
15.06639613,1.978118651
15.0805776,1.977794622
15.09475907,1.977159159
15.10894054,1.976237125
15.12312202,1.975051213
15.13730349,1.973622124
15.15148496,1.971968728
15.16566643,1.970108221
15.17984791,1.968056264
15.19402938,1.965827115
15.20821085,1.96343375
15.22239232,1.960887976
15.23657379,1.95820053
15.25075527,1.955381178
15.26493674,1.952438794
15.27911821,1.949381444
15.29329968,1.946216455
15.30748116,1.942950483
15.32166263,1.93958957
15.3358441,1.936139199
15.35002557,1.932604345
15.36420705,1.928989517
15.37838852,1.925298803
15.39256999,1.921535904
15.40675146,1.917704171
15.42093293,1.913806632
15.43511441,1.909846022
15.44929588,1.905824811
15.46347735,1.90174522
15.47765882,1.897609252
15.4918403,1.893418701
15.50602177,1.889175175
15.52020324,1.884880113
15.53438471,1.880534795
15.54856618,1.876140355
15.56274766,1.871697798
15.57692913,1.867208005
15.5911106,1.862671746
15.60529207,1.858089686
15.61947355,1.853462397
15.63365502,1.848790361
15.64783649,1.84407398
15.66201796,1.839313579
15.67619943,1.834509412
15.69038091,1.829661671
15.70456238,1.824770483
15.71874385,1.819835921
15.73292532,1.814858003
15.7471068,1.809836697
15.76128827,1.804771925
15.77546974,1.799663563
15.78965121,1.794511446
15.80383269,1.789315367
15.81801416,1.784075083
15.83219563,1.778790315
15.8463771,1.773460746
15.86055857,1.768086028
15.87474005,1.76266578
15.88892152,1.75719959
15.90310299,1.751687015
15.91728446,1.746127582
15.93146594,1.740520791
15.94564741,1.73486611
15.95982888,1.729162983
15.97401035,1.723410824
15.98819182,1.71760902
16.0023733,1.711756932
16.01655477,1.705853892
16.03073624,1.699899207
16.04491771,1.693892155
16.05909919,1.687831989
16.07328066,1.681717935
16.08746213,1.675549188
16.1016436,1.669324918
16.11582507,1.663044267
16.13000655,1.656706348
16.14418802,1.650310244
16.15836949,1.64385501
16.17255096,1.63733967
16.18673244,1.630763216
16.20091391,1.624124611
16.21509538,1.617422785
16.22927685,1.610656633
16.24345833,1.603825018
16.2576398,1.596926767
16.27182127,1.589960673
16.28600274,1.58292549
16.30018421,1.575819934
16.31436569,1.568642683
16.32854716,1.561392372
16.34272863,1.554067597
16.3569101,1.546666908
16.37109158,1.539188812
16.38527305,1.531631769
16.39945452,1.52399419
16.41363599,1.516274438
16.42781746,1.508470823
16.44199894,1.500581603
16.45618041,1.492604979
16.47036188,1.484539096
16.48454335,1.476382038
16.49872483,1.468131829
16.5129063,1.459786428
16.52708777,1.451343729
16.54126924,1.442801555
16.55545071,1.434157658
16.56963219,1.425409718
16.58381366,1.416555336
16.59799513,1.407592033
16.6121766,1.39851725
16.62635808,1.389328339
16.64053955,1.380022564
16.65472102,1.370597097
16.66890249,1.361049014
16.68308397,1.351375291
16.69726544,1.341572801
16.71144691,1.331638311
16.72562838,1.321568474
16.73980985,1.311359832
16.75399133,1.301008804
16.7681728,1.290511686
16.78235427,1.279864646
16.79653574,1.269063719
16.81071722,1.2581048
16.82489869,1.246983642
16.83908016,1.235695849
16.85326163,1.224236871
16.8674431,1.212601998
16.88162458,1.200786354
16.89580605,1.188784891
16.90998752,1.176592386
16.92416899,1.164203428
16.93835047,1.151612418
16.95253194,1.138813558
16.96671341,1.125800847
16.98089488,1.112568072
16.99507635,1.099108802
17.00925783,1.085416381
17.0234393,1.07148392
17.03762077,1.057304289
17.05180224,1.042870111
17.06598372,1.028173755
17.08016519,1.013207326
17.09434666,0.997962663
17.10852813,0.982431326
17.12270961,0.966604593
17.13689108,0.950473454
17.15107255,0.934028601
17.16525402,0.917260429
17.17943549,0.900159025
17.19361697,0.882714168
17.20779844,0.864915326
17.22197991,0.846751652
17.23616138,0.828211985
17.25034286,0.809284851
17.26452433,0.789958466
17.2787058,0.770220741
17.29288727,0.750059289
17.30706874,0.729461436
17.32125022,0.708414233
17.33543169,0.686904476
17.34961316,0.664918722
17.36379463,0.642443316
17.37797611,0.619464423
17.39215758,0.595968061
17.40633905,0.571940142
17.42052052,0.547366521
17.43470199,0.522233051
17.44888347,0.496525645
17.46306494,0.47023035
17.47724641,0.443333423
17.49142788,0.415821428
17.50560936,0.387681331
17.51979083,0.358900616
17.5339723,0.329467408
17.54815377,0.299370607
17.56233525,0.268600042
17.57651672,0.237146626
17.59069819,0.205002534
17.60487966,0.172161389
17.61906113,0.138618462
17.63324261,0.104370878
17.64742408,0.069417838
17.66160555,0.033760851
17.67578702,-0.002596037
17.6899685,-0.039646002
17.70414997,-0.077379206
17.71833144,-0.115782556
17.73251291,-0.154839485
17.74669438,-0.194529731
17.76087586,-0.234829144
17.77505733,-0.275709513
17.7892388,-0.317138426
17.80342027,-0.359079165
17.81760175,-0.401490645
17.83178322,-0.444327402
17.84596469,-0.487539643
17.86014616,-0.531073343
17.87432763,-0.574870421
17.88850911,-0.618868975
17.90269058,-0.663003582
17.91687205,-0.707205676
17.93105352,-0.751403974
17.945235,-0.795524975
17.95941647,-0.839493502
17.97359794,-0.883233285
17.98777941,-0.926667579
18.00196089,-0.969719799
18.01614236,-1.012314154
18.03032383,-1.054376282
18.0445053,-1.095833856
18.05868677,-1.136617155
18.07286825,-1.176659592
18.08704972,-1.215898183
18.10123119,-1.254273954
18.11541266,-1.291732283
18.12959414,-1.328223167
18.14377561,-1.363701424
18.15795708,-1.398126828
18.17213855,-1.43146418
18.18632002,-1.463683326
18.2005015,-1.494759125
18.21468297,-1.524671377
18.22886444,-1.55340472
18.24304591,-1.580948498
18.25722739,-1.607296604
18.27140886,-1.63244732
18.28559033,-1.656403126
18.2997718,-1.679170512
18.31395327,-1.700759771
18.32813475,-1.721184785
18.34231622,-1.740462794
18.35649769,-1.758614159
18.37067916,-1.775662107
18.38486064,-1.79163247
18.39904211,-1.806553404
18.41322358,-1.820455109
18.42740505,-1.833369533
18.44158653,-1.845330079
18.455768,-1.856371314
18.46994947,-1.866528674
18.48413094,-1.875838191
18.49831241,-1.884336218
18.51249389,-1.892059185
18.52667536,-1.899043361
18.54085683,-1.905324644
18.5550383,-1.910938375
18.56921978,-1.915919164
18.58340125,-1.920300757
18.59758272,-1.924115906
18.61176419,-1.92739628
18.62594566,-1.930172382
18.64012714,-1.932473492
18.65430861,-1.93432763
18.66849008,-1.935761528
18.68267155,-1.936800622
18.69685303,-1.937469051
18.7110345,-1.937789674
18.72521597,-1.937784087
18.73939744,-1.937472652
18.75357891,-1.936874536
18.76776039,-1.936007744
18.78194186,-1.934889166
18.79612333,-1.933534621
18.8103048,-1.931958902
18.82448628,-1.930175829
18.83866775,-1.928198293
18.85284922,-1.926038304
18.86703069,-1.923707044
18.88121217,-1.921214905
18.89539364,-1.918571543
18.90957511,-1.915785916
18.92375658,-1.912866331
18.93793805,-1.90982048
18.95211953,-1.906655482
18.966301,-1.90337792
18.98048247,-1.899993873
18.99466394,-1.896508955
19.00884542,-1.892928339
19.02302689,-1.889256794
19.03720836,-1.885498709
19.05138983,-1.881658116

==> data/vdp_10_reduced.csv <==
t,v_old,v
0.030492114,-0.69762453,0.69762453
0.068607255,-1.515345343,1.515345343
0.106722397,-1.84488741,1.84488741
0.144837539,-1.914152242,1.914152242
0.182952681,-1.925468443,1.925468443
0.221067823,-1.926218154,1.926218154
0.259182965,-1.925097142,1.925097142
0.297298107,-1.923640692,1.923640692
0.335413249,-1.922119872,1.922119872
0.373528391,-1.920583075,1.920583075
0.411643533,-1.919039019,1.919039019
0.449758675,-1.917489262,1.917489262
0.487873817,-1.915934066,1.915934066
0.525988958,-1.914373452,1.914373452
0.5641041,-1.912807401,1.912807401
0.602219242,-1.911235882,1.911235882
0.640334384,-1.909658865,1.909658865
0.678449526,-1.908076319,1.908076319
0.716564668,-1.906488212,1.906488212
0.75467981,-1.904894512,1.904894512
0.792794952,-1.903295186,1.903295186
0.830910094,-1.901690201,1.901690201
0.869025236,-1.900079525,1.900079525
0.907140378,-1.898463124,1.898463124
0.94525552,-1.896840963,1.896840963
0.983370661,-1.895213009,1.895213009
1.021485803,-1.893579227,1.893579227
1.059600945,-1.891939581,1.891939581
1.097716087,-1.890294037,1.890294037
1.135831229,-1.888642558,1.888642558
1.173946371,-1.886985108,1.886985108
1.212061513,-1.885321651,1.885321651
1.250176655,-1.883652149,1.883652149
1.288291797,-1.881976565,1.881976565
1.326406939,-1.88029486,1.88029486
1.364522081,-1.878606998,1.878606998
1.402637223,-1.876912937,1.876912937
1.440752364,-1.87521264,1.87521264
1.478867506,-1.873506066,1.873506066
1.516982648,-1.871793176,1.871793176
1.55509779,-1.870073928,1.870073928
1.593212932,-1.868348281,1.868348281
1.631328074,-1.866616194,1.866616194
1.669443216,-1.864877625,1.864877625
1.707558358,-1.86313253,1.86313253
1.7456735,-1.861380866,1.861380866
1.783788642,-1.85962259,1.85962259
1.821903784,-1.857857657,1.857857657
1.860018926,-1.856086023,1.856086023
1.898134067,-1.854307641,1.854307641
1.936249209,-1.852522467,1.852522467
1.974364351,-1.850730453,1.850730453
2.012479493,-1.848931552,1.848931552
2.050594635,-1.847125717,1.847125717
2.088709777,-1.845312898,1.845312898
2.126824919,-1.843493048,1.843493048
2.164940061,-1.841666117,1.841666117
2.203055203,-1.839832053,1.839832053
2.241170345,-1.837990807,1.837990807
2.279285487,-1.836142326,1.836142326
2.317400629,-1.834286559,1.834286559
2.35551577,-1.832423451,1.832423451
2.393630912,-1.830552951,1.830552951
2.431746054,-1.828675003,1.828675003
2.469861196,-1.826789551,1.826789551
2.507976338,-1.824896541,1.824896541
2.54609148,-1.822995916,1.822995916
2.584206622,-1.821087617,1.821087617
2.622321764,-1.819171587,1.819171587
2.660436906,-1.817247766,1.817247766
2.698552048,-1.815316096,1.815316096
2.73666719,-1.813376514,1.813376514
2.774782332,-1.81142896,1.81142896
2.812897473,-1.809473371,1.809473371
2.851012615,-1.807509683,1.807509683
2.889127757,-1.805537833,1.805537833
2.927242899,-1.803557755,1.803557755
2.965358041,-1.801569383,1.801569383
3.003473183,-1.799572649,1.799572649
3.041588325,-1.797567486,1.797567486
3.079703467,-1.795553824,1.795553824
3.117818609,-1.793531594,1.793531594
3.155933751,-1.791500724,1.791500724
3.194048893,-1.789461141,1.789461141
3.232164035,-1.787412773,1.787412773
3.270279176,-1.785355544,1.785355544
3.308394318,-1.78328938,1.78328938
3.34650946,-1.781214202,1.781214202
3.384624602,-1.779129933,1.779129933
3.422739744,-1.777036494,1.777036494
3.460854886,-1.774933804,1.774933804
3.498970028,-1.772821782,1.772821782
3.53708517,-1.770700343,1.770700343
3.575200312,-1.768569403,1.768569403
3.613315454,-1.766428878,1.766428878
3.651430596,-1.764278678,1.764278678
3.689545738,-1.762118716,1.762118716
3.727660879,-1.759948901,1.759948901
3.765776021,-1.757769141,1.757769141
3.803891163,-1.755579344,1.755579344
3.842006305,-1.753379414,1.753379414
3.880121447,-1.751169254,1.751169254
3.918236589,-1.748948767,1.748948767
3.956351731,-1.746717853,1.746717853
3.994466873,-1.74447641,1.74447641
4.032582015,-1.742224334,1.742224334
4.070697157,-1.739961521,1.739961521
4.108812299,-1.737687862,1.737687862
4.146927441,-1.73540325,1.73540325
4.185042582,-1.733107574,1.733107574
4.223157724,-1.730800719,1.730800719
4.261272866,-1.728482571,1.728482571
4.299388008,-1.726153012,1.726153012
4.33750315,-1.723811924,1.723811924
4.375618292,-1.721459184,1.721459184
4.413733434,-1.719094669,1.719094669
4.451848576,-1.716718251,1.716718251
4.489963718,-1.714329803,1.714329803
4.52807886,-1.711929192,1.711929192
4.566194002,-1.709516285,1.709516285
4.604309144,-1.707090945,1.707090945
4.642424285,-1.704653033,1.704653033
4.680539427,-1.702202407,1.702202407
4.718654569,-1.699738921,1.699738921
4.756769711,-1.697262429,1.697262429
4.794884853,-1.694772778,1.694772778
4.832999995,-1.692269815,1.692269815
4.871115137,-1.689753382,1.689753382
4.909230279,-1.687223319,1.687223319
4.947345421,-1.684679462,1.684679462
4.985460563,-1.682121643,1.682121643
5.023575705,-1.67954969,1.67954969
5.061690847,-1.676963429,1.676963429
5.099805988,-1.67436268,1.67436268
5.13792113,-1.671747262,1.671747262
5.176036272,-1.669116986,1.669116986
5.214151414,-1.666471662,1.666471662
5.252266556,-1.663811094,1.663811094
5.290381698,-1.661135082,1.661135082
5.32849684,-1.658443421,1.658443421
5.366611982,-1.655735901,1.655735901
5.404727124,-1.653012308,1.653012308
5.442842266,-1.650272423,1.650272423
5.480957408,-1.647516019,1.647516019
5.519072549,-1.644742866,1.644742866
5.557187691,-1.641952728,1.641952728
5.595302833,-1.639145363,1.639145363
5.633417975,-1.636320522,1.636320522
5.671533117,-1.633477951,1.633477951
5.709648259,-1.630617387,1.630617387
5.747763401,-1.627738564,1.627738564
5.785878543,-1.624841206,1.624841206
5.823993685,-1.62192503,1.62192503
5.862108827,-1.618989746,1.618989746
5.900223969,-1.616035056,1.616035056
5.938339111,-1.613060655,1.613060655
5.976454252,-1.610066227,1.610066227
6.014569394,-1.607051448,1.607051448
6.052684536,-1.604015987,1.604015987
6.090799678,-1.600959499,1.600959499
6.12891482,-1.597881634,1.597881634
6.167029962,-1.594782029,1.594782029
6.205145104,-1.591660309,1.591660309
6.243260246,-1.58851609,1.58851609
6.281375388,-1.585348976,1.585348976
6.31949053,-1.582158556,1.582158556
6.357605672,-1.578944411,1.578944411
6.395720814,-1.575706104,1.575706104
6.433835955,-1.572443187,1.572443187
6.471951097,-1.569155195,1.569155195
6.510066239,-1.565841651,1.565841651
6.548181381,-1.562502058,1.562502058
6.586296523,-1.559135905,1.559135905
6.624411665,-1.555742663,1.555742663
6.662526807,-1.552321784,1.552321784
6.700641949,-1.5488727,1.5488727
6.738757091,-1.545394825,1.545394825
6.776872233,-1.541887549,1.541887549
6.814987375,-1.538350241,1.538350241
6.853102517,-1.534782247,1.534782247
6.891217658,-1.531182886,1.531182886
6.9293328,-1.527551453,1.527551453
6.967447942,-1.523887214,1.523887214
7.005563084,-1.520189406,1.520189406
7.043678226,-1.516457236,1.516457236
7.081793368,-1.512689878,1.512689878
7.11990851,-1.508886471,1.508886471
7.158023652,-1.505046117,1.505046117
7.196138794,-1.501167882,1.501167882
7.234253936,-1.497250788,1.497250788
7.272369078,-1.493293815,1.493293815
7.31048422,-1.489295895,1.489295895
7.348599361,-1.485255913,1.485255913
7.386714503,-1.4811727,1.4811727
7.424829645,-1.47704503,1.47704503
7.462944787,-1.472871619,1.472871619
7.501059929,-1.468651117,1.468651117
7.539175071,-1.464382108,1.464382108
7.577290213,-1.4600631,1.4600631
7.615405355,-1.455692522,1.455692522
7.653520497,-1.451268721,1.451268721
7.691635639,-1.446789949,1.446789949
7.729750781,-1.442254363,1.442254363
7.767865923,-1.43766001,1.43766001
7.805981064,-1.433004824,1.433004824
7.844096206,-1.428286616,1.428286616
7.882211348,-1.423503059,1.423503059
7.92032649,-1.418651679,1.418651679
7.958441632,-1.413729844,1.413729844
7.996556774,-1.408734745,1.408734745
8.034671916,-1.403663382,1.403663382
8.072787058,-1.398512547,1.398512547
8.1109022,-1.393278799,1.393278799
8.149017342,-1.387958443,1.387958443
8.187132484,-1.382547506,1.382547506
8.225247626,-1.377041702,1.377041702
8.263362767,-1.3714364,1.3714364
8.301477909,-1.365726585,1.365726585
8.339593051,-1.359906813,1.359906813
8.377708193,-1.353971157,1.353971157
8.415823335,-1.34791315,1.34791315
8.453938477,-1.34172571,1.34172571
8.492053619,-1.335401062,1.335401062
8.530168761,-1.328930641,1.328930641
8.568283903,-1.322304977,1.322304977
8.606399045,-1.31551356,1.31551356
8.644514187,-1.308544677,1.308544677
8.682629329,-1.30138522,1.30138522
8.72074447,-1.294020448,1.294020448
8.758859612,-1.286433695,1.286433695
8.796974754,-1.27860602,1.27860602
8.835089896,-1.27051576,1.27051576
8.873205038,-1.262137968,1.262137968
8.91132018,-1.253443709,1.253443709
8.949435322,-1.244399126,1.244399126
8.987550464,-1.234964211,1.234964211
9.025665606,-1.225091084,1.225091084
9.063780748,-1.214721434,1.214721434
9.10189589,-1.203782291,1.203782291
9.140011032,-1.192178012,1.192178012
9.178126173,-1.179772895,1.179772895
9.216241315,-1.166349153,1.166349153
9.254356457,-1.151498547,1.151498547
9.292471599,-1.134334658,1.134334658
9.330586741,-1.112725552,1.112725552
9.368701883,-1.081276287,1.081276287
9.406817025,-1.026212959,1.026212959
9.444932167,-0.913416914,0.913416914
9.483047309,-0.665900024,0.665900024
9.521162451,-0.150012906,0.150012906
9.559277593,0.702139802,-0.702139802
9.597392735,1.51819832,-1.51819832
9.635507876,1.845604281,-1.845604281
9.673623018,1.914274897,-1.914274897
9.71173816,1.925476563,-1.925476563
9.749853302,1.92620538,-1.92620538
9.787968444,1.925080534,-1.925080534
9.826083586,1.923623332,-1.923623332
9.864198728,1.922102321,-1.922102321
9.90231387,1.920565439,-1.920565439
9.940429012,1.919021315,-1.919021315
9.978544154,1.917471494,-1.917471494
10.0166593,1.915916234,-1.915916234
10.05477444,1.914355556,-1.914355556
10.09288958,1.912789439,-1.912789439
10.13100472,1.911217856,-1.911217856
10.16911986,1.909640774,-1.909640774
10.20723501,1.908058162,-1.908058162
10.24535015,1.906469989,-1.906469989
10.28346529,1.904876222,-1.904876222
10.32158043,1.903276829,-1.903276829
10.35969557,1.901671777,-1.901671777
10.39781071,1.900061033,-1.900061033
10.43592586,1.898444564,-1.898444564
10.474041,1.896822334,-1.896822334
10.51215614,1.895194311,-1.895194311
10.55027128,1.89356046,-1.89356046
10.58838642,1.891920744,-1.891920744
10.62650157,1.890275129,-1.890275129
10.66461671,1.88862358,-1.88862358
10.70273185,1.886966059,-1.886966059
10.74084699,1.88530253,-1.88530253
10.77896213,1.883632956,-1.883632956
10.81707728,1.881957299,-1.881957299
10.85519242,1.880275521,-1.880275521
10.89330756,1.878587585,-1.878587585
10.9314227,1.87689345,-1.87689345
10.96953784,1.875193078,-1.875193078
11.00765299,1.87348643,-1.87348643
11.04576813,1.871773463,-1.871773463
11.08388327,1.870054139,-1.870054139
11.12199841,1.868328416,-1.868328416
11.16011355,1.866596252,-1.866596252
11.1982287,1.864857604,-1.864857604
11.23634384,1.863112431,-1.863112431
11.27445898,1.861360688,-1.861360688
11.31257412,1.859602333,-1.859602333
11.35068926,1.85783732,-1.85783732
11.3888044,1.856065605,-1.856065605
11.42691955,1.854287143,-1.854287143
11.46503469,1.852501887,-1.852501887
11.50314983,1.85070979,-1.85070979
11.54126497,1.848910807,-1.848910807
11.57938011,1.847104888,-1.847104888
11.61749526,1.845291986,-1.845291986
11.6556104,1.843472051,-1.843472051
11.69372554,1.841645034,-1.841645034
11.73184068,1.839810884,-1.839810884
11.76995582,1.837969551,-1.837969551
11.80807097,1.836120983,-1.836120983
11.84618611,1.834265128,-1.834265128
11.88430125,1.832401932,-1.832401932
11.92241639,1.830531342,-1.830531342
11.96053153,1.828653304,-1.828653304
11.99864668,1.826767762,-1.826767762
12.03676182,1.82487466,-1.82487466
12.07487696,1.822973942,-1.822973942
12.1129921,1.82106555,-1.82106555
12.15110724,1.819149427,-1.819149427
12.18922238,1.817225512,-1.817225512
12.22733753,1.815293746,-1.815293746
12.26545267,1.813354068,-1.813354068
12.30356781,1.811406417,-1.811406417
12.34168295,1.809450731,-1.809450731
12.37979809,1.807486945,-1.807486945
12.41791324,1.805514995,-1.805514995
12.45602838,1.803534817,-1.803534817
12.49414352,1.801546343,-1.801546343
12.53225866,1.799549508,-1.799549508
12.5703738,1.797544242,-1.797544242
12.60848895,1.795530477,-1.795530477
12.64660409,1.793508142,-1.793508142
12.68471923,1.791477167,-1.791477167
12.72283437,1.789437478,-1.789437478
12.76094951,1.787389002,-1.787389002
12.79906466,1.785331665,-1.785331665
12.8371798,1.783265391,-1.783265391
12.87529494,1.781190103,-1.781190103
12.91341008,1.779105723,-1.779105723
12.95152522,1.777012172,-1.777012172
12.98964037,1.774909368,-1.774909368
13.02775551,1.772797231,-1.772797231
13.06587065,1.770675677,-1.770675677
13.10398579,1.768544621,-1.768544621
13.14210093,1.766403977,-1.766403977
13.18021607,1.764253658,-1.764253658
13.21833122,1.762093576,-1.762093576
13.25644636,1.75992364,-1.75992364
13.2945615,1.757743758,-1.757743758
13.33267664,1.755553836,-1.755553836
13.37079178,1.753353781,-1.753353781
13.40890693,1.751143495,-1.751143495
13.44702207,1.748922881,-1.748922881
13.48513721,1.746691838,-1.746691838
13.52325235,1.744450264,-1.744450264
13.56136749,1.742198057,-1.742198057
13.59948264,1.73993511,-1.73993511
13.63759778,1.737661318,-1.737661318
13.67571292,1.73537657,-1.73537657
13.71382806,1.733080756,-1.733080756
13.7519432,1.730773762,-1.730773762
13.79005835,1.728455474,-1.728455474
13.82817349,1.726125773,-1.726125773
13.86628863,1.723784541,-1.723784541
13.90440377,1.721431656,-1.721431656
13.94251891,1.719066994,-1.719066994
13.98063405,1.716690428,-1.716690428
14.0187492,1.714301829,-1.714301829
14.05686434,1.711901066,-1.711901066
14.09497948,1.709488005,-1.709488005
14.13309462,1.70706251,-1.70706251
14.17120976,1.70462444,-1.70462444
14.20932491,1.702173654,-1.702173654
14.24744005,1.699710007,-1.699710007
14.28555519,1.697233351,-1.697233351
14.32367033,1.694743535,-1.694743535
14.36178547,1.692240404,-1.692240404
14.39990062,1.689723802,-1.689723802
14.43801576,1.687193567,-1.687193567
14.4761309,1.684649535,-1.684649535
14.51424604,1.682091539,-1.682091539
14.55236118,1.679519408,-1.679519408
14.59047633,1.676932965,-1.676932965
14.62859147,1.674332033,-1.674332033
14.66670661,1.671716429,-1.671716429
14.70482175,1.669085964,-1.669085964
14.74293689,1.666440449,-1.666440449
14.78105204,1.663779687,-1.663779687
14.81916718,1.661103478,-1.661103478
14.85728232,1.658411617,-1.658411617
14.89539746,1.655703895,-1.655703895
14.9335126,1.652980097,-1.652980097
14.97162774,1.650240002,-1.650240002
15.00974289,1.647483387,-1.647483387
15.04785803,1.644710019,-1.644710019
15.08597317,1.641919663,-1.641919663
15.12408831,1.639112076,-1.639112076
15.16220345,1.63628701,-1.63628701
15.2003186,1.63344421,-1.63344421
15.23843374,1.630583414,-1.630583414
15.27654888,1.627704355,-1.627704355
15.31466402,1.624806756,-1.624806756
15.35277916,1.621890336,-1.621890336
15.39089431,1.618954804,-1.618954804
15.42900945,1.615999862,-1.615999862
15.46712459,1.613025204,-1.613025204
15.50523973,1.610030515,-1.610030515
15.54335487,1.60701547,-1.60701547
15.58147002,1.603979738,-1.603979738
15.61958516,1.600922975,-1.600922975
15.6577003,1.59784483,-1.59784483
15.69581544,1.594744938,-1.594744938
15.73393058,1.591622927,-1.591622927
15.77204573,1.588478411,-1.588478411
15.81016087,1.585310994,-1.585310994
15.84827601,1.582120266,-1.582120266
15.88639115,1.578905806,-1.578905806
15.92450629,1.575667178,-1.575667178
15.96262143,1.572403933,-1.572403933
16.00073658,1.569115607,-1.569115607
16.03885172,1.565801721,-1.565801721
16.07696686,1.56246178,-1.56246178
16.115082,1.55909527,-1.55909527
16.15319714,1.555701664,-1.555701664
16.19131229,1.552280412,-1.552280412
16.22942743,1.548830947,-1.548830947
16.26754257,1.545352682,-1.545352682
16.30565771,1.541845007,-1.541845007
16.34377285,1.538307291,-1.538307291
16.381888,1.534738878,-1.534738878
16.42000314,1.531139088,-1.531139088
16.45811828,1.527507215,-1.527507215
16.49623342,1.523842525,-1.523842525
16.53434856,1.520144255,-1.520144255
16.57246371,1.51641161,-1.51641161
16.61057885,1.512643764,-1.512643764
16.64869399,1.508839856,-1.508839856
16.68680913,1.504998987,-1.504998987
16.72492427,1.501120222,-1.501120222
16.76303941,1.497202583,-1.497202583
16.80115456,1.493245048,-1.493245048
16.8392697,1.48924655,-1.48924655
16.87738484,1.485205972,-1.485205972
16.91549998,1.481122143,-1.481122143
16.95361512,1.476993839,-1.476993839
16.99173027,1.472819772,-1.472819772
17.02984541,1.468598592,-1.468598592
17.06796055,1.464328882,-1.464328882
17.10607569,1.460009148,-1.460009148
17.14419083,1.455637819,-1.455637819
17.18230598,1.451213238,-1.451213238
17.22042112,1.446733657,-1.446733657
17.25853626,1.44219723,-1.44219723
17.2966514,1.437602004,-1.437602004
17.33476654,1.432945909,-1.432945909
17.37288169,1.428226754,-1.428226754
17.41099683,1.423442209,-1.423442209
17.44911197,1.418589798,-1.418589798
17.48722711,1.413666885,-1.413666885
17.52534225,1.408670658,-1.408670658
17.5634574,1.403598114,-1.403598114
17.60157254,1.398446037,-1.398446037
17.63968768,1.393210985,-1.393210985
17.67780282,1.387889257,-1.387889257
17.71591796,1.382476872,-1.382476872
17.7540331,1.376969538,-1.376969538
17.79214825,1.371362618,-1.371362618
17.83026339,1.365651087,-1.365651087
17.86837853,1.359829491,-1.359829491
17.90649367,1.353891892,-1.353891892
17.94460881,1.34783181,-1.34783181
17.98272396,1.341642149,-1.341642149
18.0208391,1.335315117,-1.335315117
18.05895424,1.328842129,-1.328842129
18.09706938,1.322213691,-1.322213691
18.13518452,1.315419266,-1.315419266
18.17329967,1.30844711,-1.30844711
18.21141481,1.301284074,-1.301284074
18.24952995,1.29391537,-1.29391537
18.28764509,1.286324278,-1.286324278
18.32576023,1.278491786,-1.278491786
18.36387538,1.270396141,-1.270396141
18.40199052,1.262012292,-1.262012292
18.44010566,1.253311162,-1.253311162
18.4782208,1.244258716,-1.244258716
18.51633594,1.234814712,-1.234814712
18.55445108,1.224930962,-1.224930962
18.59256623,1.214548753,-1.214548753
18.63068137,1.203594586,-1.203594586
18.66879651,1.191972168,-1.191972168
18.70691165,1.179545079,-1.179545079
18.74502679,1.166095013,-1.166095013
18.78314194,1.151214198,-1.151214198
18.82125708,1.134019756,-1.134019756
18.85937222,1.112391497,-1.112391497
18.89748736,1.080966392,-1.080966392
18.9356025,1.026048524,-1.026048524
18.97371765,0.913690588,-0.913690588
19.01183279,0.667205741,-0.667205741
19.04994793,0.153129364,-0.153129364
